On a linear stability issue of split form schemes for compressible flows

Split form schemes for Euler and Navier-Stokes equations are useful for computation of turbulent flows due to their better robustness. This is because they satisfy additional conservation properties of the governing equations like kinetic energy preservation leading to a reduction in aliasing errors at high orders. Recently, linear stability issues have been pointed out for these schemes for a density wave problem and we investigate this behaviour for some standard split forms. By deriving linearized equations of split form schemes, we show that most existing schemes do not satisfy a perturbation energy equation that holds at the continuous level. A simple modification to the energy flux of some existing schemes is shown to yield a scheme that is consistent with the energy perturbation equation. Numerical tests are given using a discontinuous Galerkin method to demonstrate these results.

==> postp/TGV/m0_1/ducros_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_v3        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_v3      linf_rho_e       dsdu_ut          entropy          e_kinetic     
        0  0.00000000e+00  1.00000000e+00   9.86937119e-17   4.82699718e-06   4.82699718e-06   0.00000000e+00   4.75448038e-05   4.44089210e-16   3.50030783e-05   3.50030783e-05   0.00000000e+00   2.96304107e-04  -4.66387789e-18  -1.06717406e+01   1.25000000e-01
      100  4.37954184e-01  4.37716042e-03   2.81016501e-04   2.74306132e-02   2.74306132e-02   3.84626125e-02   1.47502673e-02   1.04936290e-03   6.15133379e-02   6.15133379e-02   1.10272582e-01   4.95040284e-02  -5.76609910e-12  -1.06717406e+01   1.25003451e-01
      200  8.75568185e-01  4.37565871e-03   5.83333991e-04   5.49628064e-02   5.49628064e-02   7.53140039e-02   4.14240411e-02   2.17501846e-03   1.37606232e-01   1.37606232e-01   2.25777484e-01   2.07112750e-01  -1.45751965e-11  -1.06717406e+01   1.25013010e-01
      300  1.31301066e+00  4.36922701e-03   8.15288465e-04   8.24606194e-02   8.24606194e-02   1.09202690e-01   7.89312200e-02   3.12075077e-03   2.26027594e-01   2.26027594e-01   3.50925382e-01   3.84019193e-01  -3.52393103e-10  -1.06717406e+01   1.25024073e-01
      400  1.74909451e+00  4.35037678e-03   1.00194202e-03   1.09518402e-01   1.09518402e-01   1.39036397e-01   1.19390133e-01   3.74213274e-03   3.19689535e-01   3.19689535e-01   4.88166339e-01   5.58708183e-01   1.37593341e-11  -1.06717406e+01   1.25033825e-01
      500  2.18302494e+00  4.32954801e-03   1.11993235e-03   1.35924506e-01   1.35924506e-01   1.64037703e-01   1.57682213e-01   4.08446332e-03   4.09453095e-01   4.09453095e-01   6.37558417e-01   7.15588272e-01   3.26564439e-09  -1.06717406e+01   1.25041885e-01
      600  2.61543629e+00  4.31674301e-03   1.16439060e-03   1.61587390e-01   1.61587390e-01   1.84206866e-01   1.89195276e-01   4.20948230e-03   4.88415168e-01   4.88415168e-01   7.93108100e-01   8.15451918e-01   5.45447291e-09  -1.06717406e+01   1.25048092e-01
      700  3.04587700e+00  4.29420424e-03   1.20893330e-03   1.86140625e-01   1.86140625e-01   2.00405525e-01   2.20909339e-01   4.09269777e-03   5.57129493e-01   5.57129493e-01   9.33581137e-01   9.07188167e-01  -1.45994484e-09  -1.06717406e+01   1.25052100e-01
      800  3.47526532e+00  4.29592838e-03   1.28849725e-03   2.09076149e-01   2.09076149e-01   2.14139858e-01   2.50997343e-01   4.25682546e-03   6.15604960e-01   6.15604960e-01   9.20923785e-01   9.74021671e-01  -3.79260012e-09  -1.06717406e+01   1.25054359e-01
      900  3.90248423e+00  4.23035116e-03   1.43075861e-03   2.29792065e-01   2.29792065e-01   2.26246109e-01   2.81925792e-01   5.66712865e-03   9.04322993e-01   9.04322993e-01   1.00093184e+00   1.12756694e+00  -8.72024516e-08  -1.06717406e+01   1.25051057e-01
     1000  4.31906426e+00  4.05672104e-03   1.65269410e-03   2.46962328e-01   2.46962328e-01   2.36101362e-01   3.16221582e-01   1.12595775e-02   1.58056453e+00   1.58056453e+00   1.16541744e+00   2.14657014e+00  -1.64972063e-07  -1.06717406e+01   1.25037346e-01
     1100  4.72488002e+00  4.03772599e-03   1.83557422e-03   2.61268595e-01   2.61268595e-01   2.41096328e-01   3.41098073e-01   1.68313372e-02   1.69049892e+00   1.69049892e+00   1.49961256e+00   2.91150187e+00  -1.17279383e-07  -1.06717407e+01   1.25017760e-01
     1200  5.12054502e+00  3.84949851e-03   1.93084251e-03   2.73425550e-01   2.73425550e-01   2.39339655e-01   3.52316454e-01   2.60089927e-02   1.91952093e+00   1.91952093e+00   2.28324059e+00   4.16818223e+00  -5.39183917e-07  -1.06717408e+01   1.24996580e-01
     1300  5.50202142e+00  3.62633928e-03   1.94827717e-03   2.82664840e-01   2.82664840e-01   2.36163297e-01   3.49579481e-01   4.37066786e-02   3.71609246e+00   3.71609276e+00   2.78030990e+00   7.05755132e+00   1.19717927e-06  -1.06717408e+01   1.24971016e-01
     1400  5.87420854e+00  3.58212395e-03   1.91168448e-03   2.87352356e-01   2.87352356e-01   2.37118235e-01   3.33651564e-01   3.80542208e-02   3.94114669e+00   3.94110869e+00   3.01678264e+00   5.09430925e+00  -1.57740259e-06  -1.06717407e+01   1.24966441e-01
     1500  6.23716948e+00  3.59519461e-03   1.97356665e-03   2.91729145e-01   2.91729173e-01   2.35398662e-01   3.25017932e-01   9.96254873e-02   3.03235229e+00   3.03303625e+00   5.11211450e+00   1.15480164e+01   7.75121328e-07  -1.06717405e+01   1.24935018e-01
     1600  6.59458768e+00  3.35607559e-03   2.03879469e-03   2.95160165e-01   2.95163776e-01   2.31587626e-01   3.26185373e-01   9.16961904e-02   3.93582957e+00   4.10152314e+00   4.83707414e+00   1.45383876e+01   9.94824472e-07  -1.06717405e+01   1.24867226e-01
     1700  6.92060383e+00  3.22849378e-03   2.16660038e-03   2.97479792e-01   2.97559103e-01   2.30319707e-01   3.30895909e-01   1.40822652e-01   5.72619255e+00   5.94959959e+00   5.81668339e+00   2.29281589e+01   5.65323705e-06  -1.06717396e+01   1.24796878e-01
     1800  7.24005877e+00  3.17254044e-03   2.30964230e-03   2.99814049e-01   2.99560568e-01   2.28855387e-01   3.44721561e-01   1.39311937e-01   6.18390764e+00   6.98183527e+00   6.35767588e+00   1.89719979e+01   3.99639923e-06  -1.06717386e+01   1.24731796e-01
     1900  7.55820758e+00  3.23884631e-03   2.47576319e-03   3.02466150e-01   3.02312551e-01   2.25771323e-01   3.59623741e-01   2.00975925e-01   5.87901328e+00   5.41515259e+00   6.23877271e+00   2.05586298e+01   4.30960761e-06  -1.06717375e+01   1.24625567e-01
     2000  7.87502117e+00  3.22063284e-03   2.66890395e-03   3.05260227e-01   3.05098785e-01   2.23192669e-01   3.81211179e-01   1.99829255e-01   6.12958816e+00   5.95794965e+00   5.99358664e+00   2.17875640e+01   5.75263532e-06  -1.06717361e+01   1.24517800e-01
     2100  8.19079534e+00  3.18599747e-03   2.86638564e-03   3.07783535e-01   3.07812128e-01   2.19885034e-01   3.97958637e-01   1.86059183e-01   6.09696882e+00   6.84477614e+00   6.12367630e+00   2.16404714e+01   2.49346350e-06  -1.06717348e+01   1.24380659e-01
     2200  8.50748586e+00  3.14485943e-03   3.08204250e-03   3.10458081e-01   3.10596215e-01   2.17198964e-01   4.18100558e-01   1.90843422e-01   6.13416754e+00   5.92141484e+00   7.25829932e+00   2.30943553e+01   5.05584365e-06  -1.06717328e+01   1.24253056e-01
     2300  8.82212592e+00  3.14939294e-03   3.30253331e-03   3.12559028e-01   3.12831856e-01   2.14729761e-01   4.38378964e-01   2.07820683e-01   6.35808953e+00   7.70634396e+00   6.22509073e+00   1.95064502e+01   6.37269675e-06  -1.06717309e+01   1.24109590e-01
     2400  9.13565165e+00  3.09974770e-03   3.51618802e-03   3.14564466e-01   3.15085778e-01   2.13444129e-01   4.51639060e-01   2.10721176e-01   5.81150920e+00   6.67296071e+00   6.08312842e+00   2.47184741e+01   6.76001935e-06  -1.06717285e+01   1.23975193e-01
     2500  9.44774315e+00  3.20530495e-03   3.70918112e-03   3.16577537e-01   3.16328725e-01   2.12424226e-01   4.69329405e-01   1.98615076e-01   6.28333157e+00   6.71778657e+00   7.54866337e+00   2.33246022e+01   1.06581371e-05  -1.06717263e+01   1.23826815e-01
     2600  9.75854822e+00  3.04832101e-03   3.93197463e-03   3.18135449e-01   3.17940844e-01   2.11846082e-01   4.82430575e-01   1.99727287e-01   5.99839250e+00   6.64965835e+00   6.26443458e+00   2.28066990e+01   8.62812949e-06  -1.06717239e+01   1.23685404e-01
     2700  1.00698574e+01  3.15722846e-03   4.14290602e-03   3.20216204e-01   3.19707883e-01   2.11524911e-01   4.97793773e-01   2.00376287e-01   6.43161321e+00   6.43132890e+00   6.87063761e+00   2.44977408e+01   6.34149914e-06  -1.06717209e+01   1.23563657e-01
     2800  1.03809026e+01  3.12141322e-03   4.33835585e-03   3.21681244e-01   3.21273180e-01   2.11264531e-01   5.13591253e-01   1.92459993e-01   7.39910844e+00   6.80158884e+00   6.42799330e+00   2.53675186e+01   7.41961273e-06  -1.06717180e+01   1.23426259e-01
     2900  1.06939405e+01  3.14544781e-03   4.54099924e-03   3.23424998e-01   3.22970079e-01   2.11802035e-01   5.23044152e-01   2.14549987e-01   7.33900152e+00   6.21002154e+00   6.66930129e+00   2.17438715e+01   8.82326440e-06  -1.06717153e+01   1.23269844e-01
     3000  1.10061366e+01  3.15370044e-03   4.72854993e-03   3.24660382e-01   3.24573197e-01   2.11733707e-01   5.36220813e-01   2.14795687e-01   6.14116563e+00   6.09898867e+00   5.92248496e+00   1.91230575e+01   1.16941907e-05  -1.06717125e+01   1.23126890e-01
     3100  1.13202994e+01  3.06626906e-03   4.94585887e-03   3.26195793e-01   3.25951130e-01   2.12267872e-01   5.53654297e-01   2.02029728e-01   7.27230350e+00   7.27576743e+00   6.58804958e+00   2.32784233e+01   1.42635370e-05  -1.06717098e+01   1.22927302e-01
     3200  1.16310953e+01  3.09158164e-03   5.13984696e-03   3.27786978e-01   3.27174449e-01   2.12764175e-01   5.67259888e-01   2.42044367e-01   6.56141756e+00   6.48737732e+00   7.69056274e+00   2.84049705e+01   1.55009977e-05  -1.06717064e+01   1.22792500e-01
     3300  1.19412885e+01  3.04627680e-03   5.30713301e-03   3.29038800e-01   3.28569208e-01   2.13086140e-01   5.75357587e-01   2.34375412e-01   5.95071004e+00   7.13863658e+00   6.49286081e+00   2.20270172e+01   1.06641181e-05  -1.06717035e+01   1.22638336e-01
     3400  1.22551101e+01  3.15880934e-03   5.50105571e-03   3.30230893e-01   3.30225384e-01   2.13095822e-01   5.87900572e-01   2.08270369e-01   6.89894114e+00   7.27537303e+00   7.07486228e+00   2.40451208e+01   1.18372011e-05  -1.06717002e+01   1.22483887e-01
     3500  1.25644468e+01  3.02563640e-03   5.65922577e-03   3.31585624e-01   3.31647667e-01   2.13451790e-01   5.95501676e-01   2.24821327e-01   6.66032172e+00   6.14551708e+00   6.41193969e+00   2.38081781e+01   6.50244312e-06  -1.06716969e+01   1.22351247e-01
     3600  1.28760004e+01  3.14657028e-03   5.83775693e-03   3.33017131e-01   3.32799314e-01   2.13664463e-01   6.07729489e-01   2.88273494e-01   6.03775837e+00   7.10134689e+00   7.04406360e+00   2.47173720e+01   1.35049212e-05  -1.06716932e+01   1.22234535e-01
     3700  1.31861811e+01  3.07907470e-03   5.98852712e-03   3.34421346e-01   3.33955554e-01   2.13841440e-01   6.13926330e-01   2.31357801e-01   7.16031557e+00   6.72499469e+00   6.10239389e+00   1.95795922e+01   6.26535587e-06  -1.06716900e+01   1.22107808e-01
     3800  1.34989717e+01  3.08808539e-03   6.13945543e-03   3.35641283e-01   3.35096187e-01   2.14292769e-01   6.22793222e-01   2.24154410e-01   7.53179806e+00   6.81821722e+00   6.57291461e+00   2.43197266e+01   1.01706698e-05  -1.06716865e+01   1.21978008e-01
     3900  1.38104103e+01  3.16904580e-03   6.29138180e-03   3.36629018e-01   3.36328809e-01   2.14180101e-01   6.25875031e-01   2.33186696e-01   6.50337755e+00   6.46625284e+00   6.92323843e+00   2.04481910e+01   7.73719732e-06  -1.06716832e+01   1.21860659e-01
     4000  1.41222611e+01  2.98443333e-03   6.45284051e-03   3.37613300e-01   3.37427596e-01   2.14963369e-01   6.41144520e-01   2.48608744e-01   6.49905282e+00   5.97240955e+00   6.21828290e+00   2.26392805e+01   1.16369138e-05  -1.06716796e+01   1.21731317e-01
     4100  1.44358978e+01  3.19123705e-03   6.59445703e-03   3.38766836e-01   3.38671480e-01   2.15340687e-01   6.45792061e-01   2.26456492e-01   5.92611167e+00   6.30979594e+00   6.64265246e+00   2.59803503e+01   8.88748665e-06  -1.06716760e+01   1.21620119e-01
     4200  1.47481405e+01  3.08475872e-03   6.73724877e-03   3.39762921e-01   3.39706120e-01   2.15961787e-01   6.51757845e-01   2.54918962e-01   6.32711347e+00   6.80684868e+00   5.85140735e+00   2.49644225e+01   1.12021275e-05  -1.06716723e+01   1.21527085e-01
     4300  1.50634188e+01  3.15956701e-03   6.87352047e-03   3.40700463e-01   3.40928047e-01   2.16342966e-01   6.61635670e-01   2.72671846e-01   6.10094575e+00   6.32001829e+00   6.16069693e+00   2.27027916e+01   1.27864410e-05  -1.06716689e+01   1.21400656e-01
     4400  1.53767572e+01  3.17546252e-03   7.01056715e-03   3.41781108e-01   3.41985586e-01   2.16588955e-01   6.67553391e-01   2.31545533e-01   5.78538948e+00   6.67206710e+00   5.87837896e+00   2.83614447e+01   1.12379925e-05  -1.06716651e+01   1.21306267e-01
     4500  1.56887818e+01  3.02930448e-03   7.14656359e-03   3.42862616e-01   3.43236908e-01   2.16542830e-01   6.78265504e-01   2.79918495e-01   6.60760448e+00   6.40047106e+00   6.55698840e+00   3.02761505e+01   1.52655498e-05  -1.06716618e+01   1.21162584e-01
     4600  1.60018571e+01  3.04553294e-03   7.29217698e-03   3.43830679e-01   3.44275896e-01   2.16649833e-01   6.85453185e-01   2.80118792e-01   6.55395203e+00   5.93187413e+00   6.44139715e+00   2.36755664e+01   1.45489073e-05  -1.06716578e+01   1.21070104e-01
     4700  1.63173452e+01  3.09666131e-03   7.41109295e-03   3.44950557e-01   3.45574970e-01   2.17249321e-01   6.88879829e-01   2.89479718e-01   6.23384519e+00   6.34035993e+00   6.59333661e+00   2.15430151e+01   1.92853195e-05  -1.06716537e+01   1.21017340e-01
     4800  1.66302992e+01  3.08565645e-03   7.52329253e-03   3.46114450e-01   3.46558386e-01   2.17095106e-01   6.96953285e-01   2.66768457e-01   6.56677470e+00   5.81010186e+00   6.49061395e+00   2.03855957e+01   1.09830553e-05  -1.06716498e+01   1.20940989e-01
     4900  1.69443693e+01  3.07008675e-03   7.65264456e-03   3.46944432e-01   3.47260469e-01   2.18234582e-01   7.01285807e-01   2.95166715e-01   5.80026414e+00   6.66402993e+00   6.78207513e+00   2.04580762e+01   1.14098162e-05  -1.06716457e+01   1.20862483e-01
     5000  1.72559362e+01  3.16047108e-03   7.75609155e-03   3.48117322e-01   3.47989244e-01   2.18030907e-01   7.04233976e-01   2.61120014e-01   6.11873544e+00   6.77658180e+00   6.22841014e+00   2.07503643e+01   1.42889960e-05  -1.06716416e+01   1.20813555e-01
     5100  1.75672728e+01  3.15771385e-03   7.89168006e-03   3.49192267e-01   3.48640486e-01   2.18171837e-01   7.07383526e-01   2.93106308e-01   5.94241607e+00   6.05078012e+00   6.39467748e+00   2.13723458e+01   1.55532817e-05  -1.06716375e+01   1.20726804e-01
     5200  1.78805553e+01  3.09718432e-03   8.01647084e-03   3.50507078e-01   3.49509076e-01   2.18532129e-01   7.16697606e-01   2.83592903e-01   6.46065898e+00   5.96636970e+00   5.92123636e+00   2.10824087e+01   1.47900307e-05  -1.06716330e+01   1.20703187e-01
     5300  1.81918673e+01  3.14189580e-03   8.12430729e-03   3.51518096e-01   3.50496842e-01   2.18507817e-01   7.21591638e-01   2.45500310e-01   6.45290434e+00   6.27886133e+00   6.19773806e+00   2.04137885e+01   1.65853010e-05  -1.06716290e+01   1.20624472e-01
     5400  1.85048854e+01  3.15690482e-03   8.23710349e-03   3.52503329e-01   3.51456611e-01   2.18406590e-01   7.20365248e-01   2.52862953e-01   6.26519348e+00   6.88237986e+00   5.92765825e+00   2.32547818e+01   1.52309856e-05  -1.06716249e+01   1.20555409e-01
     5500  1.88206462e+01  3.07537684e-03   8.34795462e-03   3.53278409e-01   3.52661078e-01   2.18994023e-01   7.30323596e-01   3.05555817e-01   6.82369174e+00   6.31527914e+00   6.40383069e+00   2.06318160e+01   1.14747605e-05  -1.06716211e+01   1.20475456e-01
     5600  1.91333380e+01  3.19186921e-03   8.47033815e-03   3.53990048e-01   3.53708037e-01   2.18722482e-01   7.36035814e-01   2.85325749e-01   6.26871504e+00   6.12488259e+00   6.05980368e+00   2.43149782e+01   8.74623881e-06  -1.06716173e+01   1.20351215e-01
     5700  1.94455210e+01  3.02469511e-03   8.57439088e-03   3.55060225e-01   3.54370350e-01   2.18994099e-01   7.41979328e-01   2.61439598e-01   6.25802794e+00   7.81757595e+00   6.04388701e+00   2.36002404e+01   1.59568083e-05  -1.06716127e+01   1.20347686e-01
     5800  1.97605790e+01  3.20909318e-03   8.67510435e-03   3.56065993e-01   3.55255574e-01   2.18932515e-01   7.54321592e-01   2.77003534e-01   6.15876178e+00   6.46484963e+00   5.94494659e+00   2.61336211e+01   1.50860663e-05  -1.06716083e+01   1.20297242e-01
     5877  2.00000000e+01  1.40447948e-03   8.75400842e-03   3.56449405e-01   3.55913735e-01   2.19403942e-01   7.52291163e-01   2.61192622e-01   5.85044509e+00   5.77668634e+00   6.16931518e+00   2.05669581e+01   1.38428367e-05  -1.06716052e+01   1.20256147e-01


==> postp/TGV/m0_1/kg_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_v3        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_v3      linf_rho_e       dsdu_ut          entropy          e_kinetic     
        0  0.00000000e+00  1.00000000e+00   9.86937119e-17   4.82699718e-06   4.82699718e-06   0.00000000e+00   4.75448038e-05   4.44089210e-16   3.50030783e-05   3.50030783e-05   0.00000000e+00   2.96304107e-04  -3.49854420e-18  -1.06717406e+01   1.25000000e-01
      100  4.37954194e-01  4.37716081e-03   2.81016612e-04   2.74306138e-02   2.74306138e-02   3.84626135e-02   1.47503426e-02   1.04934578e-03   6.15135623e-02   6.15135623e-02   1.10272659e-01   4.95038203e-02   4.57772250e-12  -1.06717406e+01   1.25003451e-01
      200  8.75568206e-01  4.37565822e-03   5.83333716e-04   5.49628088e-02   5.49628088e-02   7.53140067e-02   4.14239966e-02   2.17498188e-03   1.37606361e-01   1.37606361e-01   2.25778048e-01   2.07112758e-01   9.46582692e-12  -1.06717406e+01   1.25013011e-01
      300  1.31301068e+00  4.36922719e-03   8.15289369e-04   8.24606264e-02   8.24606264e-02   1.09202704e-01   7.89313774e-02   3.12059263e-03   2.26030227e-01   2.26030227e-01   3.50927365e-01   3.84019220e-01  -3.76883532e-11  -1.06717406e+01   1.25024077e-01
      400  1.74909459e+00  4.35037765e-03   1.00194435e-03   1.09518422e-01   1.09518422e-01   1.39036446e-01   1.19390072e-01   3.74194423e-03   3.19691488e-01   3.19691488e-01   4.88158945e-01   5.58708156e-01   2.33796654e-10  -1.06717406e+01   1.25033842e-01
      500  2.18302530e+00  4.32955085e-03   1.11991996e-03   1.35924532e-01   1.35924532e-01   1.64037671e-01   1.57681733e-01   4.08388686e-03   4.09412180e-01   4.09412180e-01   6.37513542e-01   7.15588774e-01   3.47996815e-10  -1.06717406e+01   1.25041873e-01
      600  2.61543710e+00  4.31674772e-03   1.16438120e-03   1.61587359e-01   1.61587359e-01   1.84206329e-01   1.89194630e-01   4.20841851e-03   4.88405508e-01   4.88405508e-01   7.93066974e-01   8.15452366e-01  -1.34126670e-09  -1.06717406e+01   1.25047914e-01
      700  3.04587839e+00  4.29420482e-03   1.20893087e-03   1.86140549e-01   1.86140549e-01   2.00404560e-01   2.20909024e-01   4.09246439e-03   5.57126197e-01   5.57126197e-01   9.33536347e-01   9.07189200e-01   6.69161934e-10  -1.06717406e+01   1.25051801e-01
      800  3.47526678e+00  4.29592954e-03   1.28852007e-03   2.09076206e-01   2.09076206e-01   2.14139241e-01   2.50997249e-01   4.25854407e-03   6.15550576e-01   6.15550576e-01   9.20853714e-01   9.74022923e-01   2.36061455e-08  -1.06717406e+01   1.25054343e-01
      900  3.90247579e+00  4.23000406e-03   1.43082452e-03   2.29793410e-01   2.29793410e-01   2.26247642e-01   2.81930153e-01   5.66446576e-03   9.04238283e-01   9.04238283e-01   1.00111117e+00   1.12860847e+00   3.02110238e-08  -1.06717405e+01   1.25053307e-01
     1000  4.31893020e+00  4.05589391e-03   1.65270877e-03   2.46960646e-01   2.46960646e-01   2.36108356e-01   3.16238432e-01   1.13039880e-02   1.58593583e+00   1.58593583e+00   1.16677467e+00   2.15336533e+00   7.01138490e-09  -1.06717405e+01   1.25044218e-01
     1100  4.72471543e+00  4.03401542e-03   1.83586543e-03   2.61278876e-01   2.61278876e-01   2.41101698e-01   3.41142567e-01   1.68579303e-02   1.69576418e+00   1.69576418e+00   1.48750187e+00   2.92293437e+00   1.47240167e-07  -1.06717405e+01   1.25031574e-01
     1200  5.12000126e+00  3.84639412e-03   1.93106580e-03   2.73423420e-01   2.73423420e-01   2.39363025e-01   3.52207813e-01   2.78318674e-02   1.90131211e+00   1.90131211e+00   2.31322046e+00   4.46497315e+00   2.21228497e-07  -1.06717404e+01   1.25022141e-01
     1300  5.50074631e+00  3.61457772e-03   1.94771613e-03   2.82691940e-01   2.82691940e-01   2.36147911e-01   3.49541251e-01   4.13352266e-02   3.76631151e+00   3.76631028e+00   2.82462141e+00   6.42084035e+00   1.80022876e-06  -1.06717401e+01   1.25022357e-01
     1400  5.87036892e+00  3.68759396e-03   1.91767489e-03   2.87255720e-01   2.87255720e-01   2.37095530e-01   3.35191878e-01   4.32200934e-02   2.56339063e+00   2.56338706e+00   3.23727725e+00   6.12854742e+00  -5.80414591e-07  -1.06717398e+01   1.25027206e-01
     1500  6.23617519e+00  3.50237370e-03   1.97210022e-03   2.92018671e-01   2.92019768e-01   2.33251995e-01   3.22867279e-01   1.65961847e-01   3.03940451e+00   3.03940417e+00   7.35628589e+00   2.42556576e+01   5.28569111e-06  -1.06717394e+01   1.25020821e-01
     1600  6.58023100e+00  3.30724376e-03   2.06115217e-03   2.95146096e-01   2.95170240e-01   2.31667781e-01   3.34901983e-01   1.46822518e-01   5.17648372e+00   5.28838003e+00   4.57264734e+00   1.83237684e+01   3.54711950e-06  -1.06717384e+01   1.25007736e-01
     1700  6.89336084e+00  3.04448961e-03   2.19128021e-03   2.96743442e-01   2.96685443e-01   2.31148630e-01   3.35834088e-01   1.66492457e-01   6.89159363e+00   6.12710409e+00   6.51124184e+00   2.22621061e+01   6.53184861e-06  -1.06717367e+01   1.25001939e-01
     1800  7.20936972e+00  3.15389734e-03   2.34023548e-03   3.00060663e-01   3.00171571e-01   2.29267332e-01   3.51382265e-01   2.36100246e-01   6.57877510e+00   5.90692540e+00   6.65428139e+00   2.58511952e+01   6.43997548e-06  -1.06717347e+01   1.24985655e-01
     1900  7.52472320e+00  3.23118418e-03   2.53017327e-03   3.03144047e-01   3.03117241e-01   2.27089914e-01   3.67489378e-01   1.70462146e-01   6.87686101e+00   6.52756658e+00   6.63337088e+00   1.97776421e+01   7.83562339e-06  -1.06717322e+01   1.24968514e-01
     2000  7.84136347e+00  3.19420405e-03   2.71660118e-03   3.06037659e-01   3.05719759e-01   2.23980208e-01   3.85056860e-01   1.78020407e-01   5.86752910e+00   6.30623476e+00   5.86725025e+00   2.04002192e+01   1.15387593e-05  -1.06717294e+01   1.24949691e-01
     2100  8.15440938e+00  3.15768505e-03   2.92779696e-03   3.08518067e-01   3.08123816e-01   2.21120000e-01   4.01413107e-01   2.67526869e-01   5.48034286e+00   6.23057561e+00   6.64984152e+00   1.94042985e+01   1.21260117e-05  -1.06717261e+01   1.24931329e-01
     2200  8.46911816e+00  3.19505295e-03   3.15203876e-03   3.10833589e-01   3.10476611e-01   2.18135613e-01   4.19097866e-01   2.02315013e-01   7.09055908e+00   6.42084084e+00   6.50414061e+00   2.15184805e+01   1.22694102e-05  -1.06717224e+01   1.24907339e-01
     2300  8.78275604e+00  3.08957396e-03   3.38988170e-03   3.13481018e-01   3.13152312e-01   2.15994405e-01   4.42164794e-01   1.79811936e-01   6.75268456e+00   6.40289418e+00   6.35904124e+00   2.38990099e+01   1.14043728e-05  -1.06717185e+01   1.24886566e-01
     2400  9.10060952e+00  3.18849775e-03   3.60568218e-03   3.15114612e-01   3.15247138e-01   2.14458060e-01   4.53524783e-01   1.86662729e-01   6.48707604e+00   6.99701206e+00   6.65425140e+00   2.27884196e+01   1.25289639e-05  -1.06717144e+01   1.24865186e-01
     2500  9.41544754e+00  3.15716898e-03   3.83183011e-03   3.17145326e-01   3.17026600e-01   2.13781487e-01   4.72576559e-01   2.40026333e-01   8.57189710e+00   7.21620535e+00   7.05121411e+00   2.98639408e+01   1.42432642e-05  -1.06717101e+01   1.24841166e-01
     2600  9.72631552e+00  3.09481369e-03   4.06404753e-03   3.18505914e-01   3.18833143e-01   2.14443234e-01   4.91135672e-01   2.00584572e-01   7.20940345e+00   6.50435050e+00   6.68634230e+00   3.77311138e+01   1.47522469e-05  -1.06717052e+01   1.24813603e-01
     2700  1.00364431e+01  3.16287897e-03   4.28036876e-03   3.20172499e-01   3.20631534e-01   2.14412517e-01   5.00706011e-01   2.30799430e-01   7.87972692e+00   7.52421552e+00   6.46014253e+00   2.38883565e+01   1.66696728e-05  -1.06717004e+01   1.24797369e-01
     2800  1.03491197e+01  3.11508240e-03   4.49074830e-03   3.22529150e-01   3.22449461e-01   2.14468949e-01   5.17469247e-01   2.11273321e-01   6.74188894e+00   7.28114164e+00   6.44531820e+00   2.87714833e+01   1.84296829e-05  -1.06716955e+01   1.24775198e-01
     2900  1.06606176e+01  3.12816347e-03   4.72073022e-03   3.24282234e-01   3.24186253e-01   2.14486649e-01   5.32045747e-01   2.34238170e-01   6.18349782e+00   6.20711597e+00   6.93593253e+00   2.96079297e+01   1.93944199e-05  -1.06716902e+01   1.24751861e-01
     3000  1.09725110e+01  3.14935955e-03   4.94132258e-03   3.26083656e-01   3.25876493e-01   2.15378341e-01   5.49046113e-01   2.07273548e-01   6.00542411e+00   6.42093272e+00   6.53616360e+00   2.34363418e+01   1.90778247e-05  -1.06716848e+01   1.24732392e-01
     3100  1.12844382e+01  3.11232155e-03   5.14057685e-03   3.27821516e-01   3.27964750e-01   2.15567661e-01   5.54485363e-01   2.53022046e-01   6.07166696e+00   6.11090518e+00   7.40085899e+00   2.22806500e+01   1.57002391e-05  -1.06716790e+01   1.24723678e-01
     3200  1.15968367e+01  3.12334215e-03   5.35487086e-03   3.29503486e-01   3.29343566e-01   2.16019493e-01   5.71917693e-01   2.47258840e-01   6.15335812e+00   6.12850584e+00   6.78190797e+00   2.37475615e+01   1.95055783e-05  -1.06716737e+01   1.24692020e-01
     3300  1.19072592e+01  3.04193860e-03   5.54876572e-03   3.31237820e-01   3.30983998e-01   2.16326227e-01   5.85145659e-01   2.94985252e-01   7.66445225e+00   7.57569865e+00   7.05965802e+00   2.02692134e+01   1.18172756e-05  -1.06716679e+01   1.24669779e-01
     3400  1.22203911e+01  3.12989442e-03   5.73596665e-03   3.32955269e-01   3.32455297e-01   2.16928750e-01   5.89634037e-01   2.65902540e-01   6.39689011e+00   6.55203477e+00   6.76048408e+00   2.89609623e+01   1.70407280e-05  -1.06716621e+01   1.24658049e-01
     3500  1.25330648e+01  3.16621977e-03   5.91570973e-03   3.34370122e-01   3.33989247e-01   2.17250176e-01   5.99798703e-01   2.40584839e-01   6.26102071e+00   6.75048814e+00   6.51355228e+00   2.15783525e+01   1.81306830e-05  -1.06716566e+01   1.24648130e-01
     3600  1.28457861e+01  3.14252886e-03   6.11113521e-03   3.35842498e-01   3.35675536e-01   2.17673402e-01   6.12463652e-01   2.63229196e-01   6.92100937e+00   6.52094122e+00   6.45942040e+00   3.61604605e+01   2.29564678e-05  -1.06716507e+01   1.24620473e-01
     3700  1.31580543e+01  3.07802645e-03   6.29667781e-03   3.37169495e-01   3.36999834e-01   2.18001531e-01   6.25921856e-01   2.75675005e-01   6.62677096e+00   6.05525840e+00   6.84972435e+00   2.26984329e+01   2.35869879e-05  -1.06716448e+01   1.24589099e-01
     3800  1.34707983e+01  3.18735480e-03   6.46929844e-03   3.38725449e-01   3.38294467e-01   2.18451113e-01   6.28062954e-01   2.38312775e-01   7.65205048e+00   6.25732057e+00   6.89384024e+00   2.34117843e+01   1.90815589e-05  -1.06716388e+01   1.24594679e-01
     3900  1.37863727e+01  3.13958123e-03   6.64105016e-03   3.39798297e-01   3.39907865e-01   2.18430904e-01   6.34797516e-01   2.71041377e-01   7.35915716e+00   6.07617280e+00   6.00735232e+00   2.46094124e+01   1.72028948e-05  -1.06716326e+01   1.24581916e-01
     4000  1.41011965e+01  3.14703381e-03   6.81762184e-03   3.41419016e-01   3.41416240e-01   2.18567756e-01   6.45623020e-01   2.50422677e-01   6.72148142e+00   9.13549656e+00   6.51613851e+00   2.02569904e+01   1.68846518e-05  -1.06716266e+01   1.24566866e-01
     4100  1.44140732e+01  3.09558580e-03   6.97412768e-03   3.42806216e-01   3.42758790e-01   2.18421546e-01   6.52981584e-01   2.86616489e-01   6.43324311e+00   6.49738622e+00   6.76909180e+00   2.33635008e+01   1.52501746e-05  -1.06716207e+01   1.24544753e-01
     4200  1.47267712e+01  3.19387126e-03   7.14980226e-03   3.43996400e-01   3.43690175e-01   2.19657117e-01   6.61035176e-01   2.56306679e-01   7.63847387e+00   6.84308906e+00   5.77877919e+00   2.80592489e+01   2.28278301e-05  -1.06716145e+01   1.24533513e-01
     4300  1.50401474e+01  3.13059160e-03   7.29997243e-03   3.45449620e-01   3.44548628e-01   2.19697086e-01   6.66764179e-01   2.69546551e-01   6.66908686e+00   6.07657913e+00   6.20244640e+00   2.06221445e+01   1.96145384e-05  -1.06716084e+01   1.24532162e-01
     4400  1.53519794e+01  3.13689867e-03   7.45880520e-03   3.46272563e-01   3.46022522e-01   2.19902101e-01   6.66578749e-01   2.99616631e-01   6.59987937e+00   6.30742018e+00   6.34077028e+00   2.25531106e+01   1.85174540e-05  -1.06716024e+01   1.24528728e-01
     4500  1.56652115e+01  3.21361424e-03   7.61083177e-03   3.47393111e-01   3.46931627e-01   2.20808882e-01   6.81875338e-01   2.78521975e-01   7.30079481e+00   6.19357995e+00   6.28054742e+00   2.33232623e+01   1.97400547e-05  -1.06715960e+01   1.24495797e-01
     4600  1.59776487e+01  3.19900355e-03   7.77979284e-03   3.48218754e-01   3.48195612e-01   2.20417293e-01   6.82086375e-01   2.68137934e-01   7.21497306e+00   6.31954372e+00   6.81094219e+00   2.09404960e+01   1.93138496e-05  -1.06715897e+01   1.24493141e-01
     4700  1.62880091e+01  3.04387948e-03   7.92061167e-03   3.49628150e-01   3.49014054e-01   2.20996004e-01   6.90336839e-01   2.98432639e-01   6.91997494e+00   6.02359540e+00   6.59193684e+00   2.05748186e+01   1.92123017e-05  -1.06715837e+01   1.24468019e-01
     4800  1.66008763e+01  3.08332822e-03   8.06426960e-03   3.50838768e-01   3.49818689e-01   2.21409381e-01   6.99985219e-01   3.05894651e-01   6.25124051e+00   6.38439634e+00   6.09061566e+00   2.15249416e+01   2.04258551e-05  -1.06715775e+01   1.24450749e-01
     4900  1.69149054e+01  3.16819151e-03   8.22710249e-03   3.52211006e-01   3.51140253e-01   2.21577703e-01   7.05393897e-01   3.01827930e-01   6.47234213e+00   6.14839923e+00   6.24498775e+00   3.15626202e+01   1.70460090e-05  -1.06715710e+01   1.24445096e-01
     5000  1.72274674e+01  2.90797841e-03   8.35379122e-03   3.52769796e-01   3.52278905e-01   2.22053841e-01   7.06556201e-01   2.97622455e-01   6.44026262e+00   6.15647706e+00   7.04928472e+00   2.03360852e+01   2.10550507e-05  -1.06715648e+01   1.24447946e-01
     5100  1.75408549e+01  3.13955440e-03   8.49831595e-03   3.54103640e-01   3.53480493e-01   2.21801649e-01   7.14892269e-01   3.05056681e-01   6.53015411e+00   6.38567566e+00   6.16953847e+00   2.25339423e+01   2.13670110e-05  -1.06715583e+01   1.24419083e-01
     5200  1.78559990e+01  3.16138055e-03   8.62490611e-03   3.55272177e-01   3.54259901e-01   2.21817405e-01   7.23324902e-01   2.70047707e-01   6.44326019e+00   6.10182501e+00   6.24034306e+00   2.02273368e+01   2.17238935e-05  -1.06715521e+01   1.24409713e-01
     5300  1.81697358e+01  3.14981988e-03   8.77430625e-03   3.56485378e-01   3.55566967e-01   2.21882362e-01   7.29903254e-01   3.00772446e-01   6.66759045e+00   5.94350361e+00   6.79590107e+00   2.55410821e+01   2.74852197e-05  -1.06715460e+01   1.24407911e-01
     5400  1.84829949e+01  3.07764318e-03   8.91455423e-03   3.56671049e-01   3.56617467e-01   2.22636801e-01   7.31127229e-01   3.39678447e-01   6.81240930e+00   7.17992946e+00   7.52467273e+00   2.29856815e+01   1.74611455e-05  -1.06715393e+01   1.24407067e-01
     5500  1.87975468e+01  3.04897216e-03   9.02679660e-03   3.57737318e-01   3.57482848e-01   2.22834821e-01   7.35329860e-01   3.61456591e-01   7.28246628e+00   6.15739093e+00   5.94114036e+00   1.85348702e+01   2.33362532e-05  -1.06715328e+01   1.24404577e-01
     5600  1.91125004e+01  3.18658558e-03   9.17690371e-03   3.58978699e-01   3.58521417e-01   2.23033252e-01   7.40399151e-01   2.91177668e-01   6.60569360e+00   6.46418519e+00   6.54484513e+00   2.00547689e+01   2.55389784e-05  -1.06715264e+01   1.24390405e-01
     5700  1.94282285e+01  3.06724829e-03   9.31209756e-03   3.59572773e-01   3.59744545e-01   2.22731540e-01   7.46826829e-01   3.41762752e-01   6.21016850e+00   6.08292136e+00   6.67859854e+00   2.40610868e+01   1.81279892e-05  -1.06715198e+01   1.24385245e-01
     5800  1.97428122e+01  3.13634743e-03   9.43197709e-03   3.61111558e-01   3.60078268e-01   2.22749083e-01   7.48701922e-01   3.26831109e-01   5.95101922e+00   6.48307369e+00   7.37349281e+00   2.08897308e+01   2.22427389e-05  -1.06715131e+01   1.24367929e-01
     5882  2.00000000e+01  2.17858050e-03   9.55407336e-03   3.61763448e-01   3.61225902e-01   2.22891710e-01   7.56615956e-01   3.41887833e-01   7.01690848e+00   6.32859045e+00   6.13743679e+00   2.07876189e+01   1.93505763e-05  -1.06715077e+01   1.24352007e-01


==> postp/TGV/m0_1/mKEP_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_v3        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_v3      linf_rho_e       dsdu_ut          entropy          e_kinetic     
        0  0.00000000e+00  1.00000000e+00   9.86937119e-17   4.82699718e-06   4.82699718e-06   0.00000000e+00   4.75448038e-05   4.44089210e-16   3.50030783e-05   3.50030783e-05   0.00000000e+00   2.96304107e-04  -7.64276138e-18  -1.06717406e+01   1.25000000e-01
      100  4.37954194e-01  4.37716081e-03   2.81016604e-04   2.74306138e-02   2.74306138e-02   3.84626135e-02   1.47503415e-02   1.04935021e-03   6.15135625e-02   6.15135625e-02   1.10272659e-01   4.95037988e-02   4.38865855e-12  -1.06717406e+01   1.25003451e-01
      200  8.75568207e-01  4.37565824e-03   5.83333739e-04   5.49628088e-02   5.49628088e-02   7.53140068e-02   4.14239965e-02   2.17496175e-03   1.37606359e-01   1.37606359e-01   2.25778050e-01   2.07112755e-01   1.03157475e-11  -1.06717406e+01   1.25013011e-01
      300  1.31301069e+00  4.36922736e-03   8.15288449e-04   8.24606270e-02   8.24606270e-02   1.09202705e-01   7.89313758e-02   3.12066819e-03   2.26030248e-01   2.26030248e-01   3.50927368e-01   3.84019226e-01  -6.87930038e-11  -1.06717406e+01   1.25024077e-01
      400  1.74909461e+00  4.35037762e-03   1.00194397e-03   1.09518423e-01   1.09518423e-01   1.39036446e-01   1.19390073e-01   3.74216083e-03   3.19691440e-01   3.19691440e-01   4.88158868e-01   5.58708166e-01   3.06732935e-10  -1.06717406e+01   1.25033841e-01
      500  2.18302526e+00  4.32954994e-03   1.11993259e-03   1.35924529e-01   1.35924529e-01   1.64037669e-01   1.57681735e-01   4.08491541e-03   4.09411999e-01   4.09411999e-01   6.37513260e-01   7.15588774e-01   3.84514742e-10  -1.06717406e+01   1.25041873e-01
      600  2.61543698e+00  4.31674718e-03   1.16438740e-03   1.61587352e-01   1.61587352e-01   1.84206322e-01   1.89194621e-01   4.20966624e-03   4.88405465e-01   4.88405465e-01   7.93066741e-01   8.15452382e-01  -1.47474193e-09  -1.06717406e+01   1.25047914e-01
      700  3.04587831e+00  4.29420563e-03   1.20893392e-03   1.86140545e-01   1.86140545e-01   2.00404557e-01   2.20909014e-01   4.09337604e-03   5.57126093e-01   5.57126093e-01   9.33536911e-01   9.07189175e-01   5.29373005e-10  -1.06717406e+01   1.25051800e-01
      800  3.47526679e+00  4.29593074e-03   1.28850468e-03   2.09076206e-01   2.09076206e-01   2.14139245e-01   2.50997253e-01   4.25686736e-03   6.15550436e-01   6.15550436e-01   9.20854127e-01   9.74022959e-01   2.32307451e-08  -1.06717406e+01   1.25054342e-01
      900  3.90247589e+00  4.23000596e-03   1.43078033e-03   2.29793412e-01   2.29793412e-01   2.26247645e-01   2.81930152e-01   5.66461329e-03   9.04237152e-01   9.04237152e-01   1.00111108e+00   1.12860997e+00   2.97011978e-08  -1.06717405e+01   1.25053303e-01
     1000  4.31892974e+00  4.05586708e-03   1.65264944e-03   2.46960631e-01   2.46960631e-01   2.36108338e-01   3.16238378e-01   1.12641017e-02   1.58589500e+00   1.58589500e+00   1.16677702e+00   2.15336873e+00   7.34542204e-09  -1.06717405e+01   1.25044215e-01
     1100  4.72471238e+00  4.03399870e-03   1.83576100e-03   2.61278785e-01   2.61278785e-01   2.41101696e-01   3.41142660e-01   1.68526699e-02   1.69576213e+00   1.69576213e+00   1.48752680e+00   2.92296068e+00   1.48786372e-07  -1.06717405e+01   1.25031579e-01
     1200  5.11999522e+00  3.84628090e-03   1.93096211e-03   2.73423269e-01   2.73423269e-01   2.39363071e-01   3.52207568e-01   2.76184714e-02   1.90139825e+00   1.90139825e+00   2.31301756e+00   4.46577403e+00   2.17543823e-07  -1.06717404e+01   1.25022163e-01
     1300  5.50073080e+00  3.61457967e-03   1.94768719e-03   2.82691542e-01   2.82691542e-01   2.36147909e-01   3.49541160e-01   4.15253285e-02   3.76593792e+00   3.76593549e+00   2.82512429e+00   6.41885526e+00   1.81611904e-06  -1.06717401e+01   1.25022367e-01
     1400  5.87033703e+00  3.68819819e-03   1.91779096e-03   2.87256230e-01   2.87256230e-01   2.37094700e-01   3.35181972e-01   4.42304501e-02   2.56641147e+00   2.56638335e+00   3.23635785e+00   6.12602182e+00  -5.69035558e-07  -1.06717398e+01   1.25027261e-01
     1500  6.23635499e+00  3.51932118e-03   1.97090767e-03   2.92018466e-01   2.92019121e-01   2.33255033e-01   3.22637739e-01   1.64753680e-01   3.03495322e+00   3.03492313e+00   7.21508918e+00   2.40740210e+01   4.46087187e-06  -1.06717394e+01   1.25020753e-01
     1600  6.57796469e+00  3.27051134e-03   2.06151926e-03   2.95162126e-01   2.95148120e-01   2.31775107e-01   3.35279063e-01   1.44747369e-01   4.94808858e+00   6.02647408e+00   6.76351067e+00   2.75075286e+01   4.28147370e-06  -1.06717384e+01   1.25008607e-01
     1700  6.89609196e+00  3.19997782e-03   2.18559764e-03   2.96887889e-01   2.96957710e-01   2.30643366e-01   3.36128050e-01   1.70784977e-01   5.90357236e+00   6.80956540e+00   5.96380950e+00   2.27065624e+01   5.39529286e-06  -1.06717367e+01   1.24999805e-01
     1800  7.21447748e+00  3.18543823e-03   2.32829790e-03   3.00199246e-01   3.00317125e-01   2.28425207e-01   3.49335277e-01   1.77644380e-01   6.36145322e+00   5.94598705e+00   6.00847087e+00   2.21753243e+01   6.66805321e-06  -1.06717348e+01   1.24984875e-01
     1900  7.53153873e+00  3.20051879e-03   2.51816379e-03   3.03212327e-01   3.03537861e-01   2.25675551e-01   3.66926891e-01   1.50577022e-01   5.81538765e+00   6.67029533e+00   6.81773043e+00   2.68582459e+01   9.11416758e-06  -1.06717324e+01   1.24963256e-01
     2000  7.84487881e+00  3.17814600e-03   2.70309984e-03   3.05340486e-01   3.06004332e-01   2.23297671e-01   3.81410735e-01   1.88522098e-01   6.93390085e+00   6.48316258e+00   6.73192026e+00   1.95806880e+01   1.01281008e-05  -1.06717296e+01   1.24948580e-01
     2100  8.16006969e+00  3.10257066e-03   2.93459792e-03   3.07936809e-01   3.08537029e-01   2.20392920e-01   4.03709277e-01   2.02560182e-01   7.13596699e+00   7.29430780e+00   7.14302103e+00   2.13831765e+01   1.19458092e-05  -1.06717262e+01   1.24923931e-01
     2200  8.47238828e+00  3.07780757e-03   3.15645366e-03   3.10795962e-01   3.10818205e-01   2.17399167e-01   4.20813079e-01   1.70356594e-01   6.10583545e+00   6.82604369e+00   7.46652446e+00   2.59561940e+01   1.25304126e-05  -1.06717226e+01   1.24902033e-01
     2300  8.78589143e+00  3.06201638e-03   3.38132819e-03   3.12982587e-01   3.13247569e-01   2.15050939e-01   4.40362927e-01   1.93096920e-01   7.22902968e+00   7.41133312e+00   6.62596342e+00   2.32908904e+01   1.57307074e-05  -1.06717185e+01   1.24886576e-01
     2400  9.09751737e+00  3.08570146e-03   3.60726773e-03   3.15212256e-01   3.15356981e-01   2.13284249e-01   4.53189603e-01   2.37593493e-01   6.86570981e+00   6.87186131e+00   7.22788121e+00   2.43506428e+01   1.61199040e-05  -1.06717143e+01   1.24864307e-01
     2500  9.40811121e+00  3.07759069e-03   3.84978121e-03   3.17026751e-01   3.16618643e-01   2.13423761e-01   4.74532251e-01   1.91984184e-01   6.48735373e+00   6.36489042e+00   7.07888639e+00   2.37740772e+01   1.56946480e-05  -1.06717097e+01   1.24838494e-01
     2600  9.71584739e+00  3.04508182e-03   4.06899279e-03   3.18587461e-01   3.18831535e-01   2.13172968e-01   4.90854721e-01   2.23995720e-01   6.10016826e+00   6.25348186e+00   6.84959574e+00   2.31137766e+01   1.74101864e-05  -1.06717051e+01   1.24817108e-01
     2700  1.00290506e+01  3.10725923e-03   4.30136080e-03   3.20631006e-01   3.20481831e-01   2.13230640e-01   5.00399828e-01   2.17604910e-01   6.83210767e+00   6.15372939e+00   6.93738350e+00   2.25933117e+01   1.55628996e-05  -1.06717001e+01   1.24797392e-01
     2800  1.03385237e+01  3.14448496e-03   4.52324452e-03   3.22353316e-01   3.22029860e-01   2.13744300e-01   5.18566231e-01   2.31036937e-01   6.60095421e+00   6.60299562e+00   7.50240201e+00   2.70888069e+01   1.62263033e-05  -1.06716949e+01   1.24774603e-01
     2900  1.06515327e+01  3.12241484e-03   4.72778880e-03   3.24232829e-01   3.23636028e-01   2.14230785e-01   5.29176057e-01   2.24363659e-01   7.70777819e+00   7.14099036e+00   6.60283168e+00   3.18844475e+01   1.38873100e-05  -1.06716896e+01   1.24761260e-01
     3000  1.09646164e+01  3.04721072e-03   4.94790400e-03   3.26088016e-01   3.25882368e-01   2.13792260e-01   5.43296739e-01   2.62871928e-01   7.73735460e+00   6.38888295e+00   6.74326600e+00   2.33462554e+01   1.97908036e-05  -1.06716843e+01   1.24740754e-01
     3100  1.12740677e+01  3.19520211e-03   5.15851053e-03   3.28044837e-01   3.27268285e-01   2.13960397e-01   5.59198895e-01   2.45082060e-01   7.29760554e+00   6.95266436e+00   7.20976661e+00   3.12155833e+01   1.63288069e-05  -1.06716785e+01   1.24721495e-01
     3200  1.15855358e+01  3.11080870e-03   5.37354671e-03   3.29529084e-01   3.28931212e-01   2.14822367e-01   5.71290494e-01   2.56933250e-01   7.01012184e+00   6.86109232e+00   5.86746407e+00   2.69614933e+01   1.79849700e-05  -1.06716729e+01   1.24696227e-01
     3300  1.18964432e+01  3.13021095e-03   5.56293577e-03   3.30960336e-01   3.30713022e-01   2.15615852e-01   5.80121248e-01   2.74176652e-01   6.08633509e+00   6.70092408e+00   7.26220416e+00   2.54895952e+01   2.52191905e-05  -1.06716670e+01   1.24695054e-01
     3400  1.22084119e+01  3.14172383e-03   5.75538063e-03   3.32875350e-01   3.32111395e-01   2.15234466e-01   5.93325365e-01   2.45722460e-01   6.80897415e+00   6.59893994e+00   6.21504437e+00   2.38713160e+01   2.07276385e-05  -1.06716613e+01   1.24676468e-01
     3500  1.25198582e+01  2.97539071e-03   5.94766952e-03   3.33877293e-01   3.34258022e-01   2.15599766e-01   5.99554819e-01   2.61563121e-01   6.71966346e+00   6.95434140e+00   6.44445269e+00   2.23876467e+01   2.13549173e-05  -1.06716553e+01   1.24671948e-01
     3600  1.28315328e+01  3.06793540e-03   6.14426194e-03   3.35561555e-01   3.35128177e-01   2.16347069e-01   6.12242550e-01   2.65362492e-01   7.22697490e+00   6.76034106e+00   6.19395727e+00   2.17956585e+01   1.51045830e-05  -1.06716497e+01   1.24652806e-01
     3700  1.31420721e+01  3.13075971e-03   6.31976620e-03   3.36619589e-01   3.36766738e-01   2.17020074e-01   6.20049783e-01   2.67189987e-01   6.35473990e+00   6.71375900e+00   6.85078260e+00   2.96929100e+01   1.44051812e-05  -1.06716438e+01   1.24642453e-01
     3800  1.34542963e+01  3.16595940e-03   6.48622079e-03   3.38147557e-01   3.38269808e-01   2.17355516e-01   6.25222056e-01   2.55478777e-01   7.40299537e+00   6.41450668e+00   5.95012168e+00   2.42220679e+01   1.78953318e-05  -1.06716373e+01   1.24645781e-01
     3900  1.37650833e+01  3.14805830e-03   6.66400846e-03   3.39292867e-01   3.39411126e-01   2.17931897e-01   6.34832717e-01   2.38087933e-01   6.04908859e+00   6.45336793e+00   6.53509409e+00   2.52275982e+01   2.36911467e-05  -1.06716312e+01   1.24630652e-01
     4000  1.40784566e+01  3.12654579e-03   6.83595976e-03   3.40248839e-01   3.41104445e-01   2.18533780e-01   6.47029497e-01   2.69822040e-01   6.86410763e+00   7.08524817e+00   6.61732627e+00   2.54876969e+01   1.81263671e-05  -1.06716253e+01   1.24603727e-01
     4100  1.43896270e+01  3.07722487e-03   7.01251686e-03   3.41387967e-01   3.42139345e-01   2.19064843e-01   6.54020461e-01   3.23459822e-01   5.78034751e+00   6.90811020e+00   6.45655608e+00   2.76253874e+01   1.81458087e-05  -1.06716190e+01   1.24590737e-01
     4200  1.47036340e+01  3.17975767e-03   7.18050236e-03   3.42899811e-01   3.43181964e-01   2.19006794e-01   6.63031855e-01   2.56418715e-01   6.33273066e+00   6.23821232e+00   6.42445603e+00   2.22701071e+01   1.71259741e-05  -1.06716130e+01   1.24573813e-01
     4300  1.50159589e+01  3.13088004e-03   7.33309264e-03   3.44226859e-01   3.44679011e-01   2.19441346e-01   6.69997465e-01   2.83148126e-01   6.19209088e+00   5.79242602e+00   7.31318858e+00   2.15423294e+01   2.19650428e-05  -1.06716062e+01   1.24577595e-01
     4400  1.53261595e+01  3.13986045e-03   7.51185536e-03   3.45505835e-01   3.45476665e-01   2.19437711e-01   6.73560523e-01   2.77073643e-01   6.84805576e+00   6.33425036e+00   6.46981244e+00   1.96524657e+01   1.38384593e-05  -1.06715999e+01   1.24574069e-01
     4500  1.56390957e+01  3.07644866e-03   7.65245938e-03   3.46292219e-01   3.46993295e-01   2.20055854e-01   6.81749422e-01   3.07116897e-01   6.49369906e+00   6.20772551e+00   6.96838100e+00   2.18512276e+01   2.22186714e-05  -1.06715935e+01   1.24556049e-01
     4600  1.59497118e+01  3.13308231e-03   7.80761722e-03   3.47526313e-01   3.47589151e-01   2.20542647e-01   6.89658695e-01   3.31077946e-01   7.30381411e+00   5.78465931e+00   6.49741996e+00   1.96525030e+01   2.27275301e-05  -1.06715871e+01   1.24546510e-01
     4700  1.62642887e+01  3.14532890e-03   7.95942948e-03   3.48585748e-01   3.48777480e-01   2.20552137e-01   6.92682845e-01   2.89157616e-01   7.27468290e+00   6.09945960e+00   6.14443653e+00   2.33405177e+01   2.18383657e-05  -1.06715805e+01   1.24539782e-01
     4800  1.65767197e+01  3.18649439e-03   8.09934909e-03   3.49471271e-01   3.49901639e-01   2.21680754e-01   7.00009165e-01   2.85633677e-01   6.83898990e+00   6.49902139e+00   6.30181412e+00   2.12100257e+01   2.29410914e-05  -1.06715742e+01   1.24539505e-01
     4900  1.68906164e+01  3.18220033e-03   8.25435002e-03   3.50577523e-01   3.51192811e-01   2.21092340e-01   7.02616259e-01   3.09586538e-01   5.86260960e+00   6.32266302e+00   5.98111032e+00   2.05777110e+01   1.92761793e-05  -1.06715678e+01   1.24539043e-01
     5000  1.72051245e+01  3.16090529e-03   8.40749064e-03   3.51831637e-01   3.52254861e-01   2.22013685e-01   7.15646358e-01   2.87287024e-01   6.13206453e+00   6.24865676e+00   6.27102376e+00   1.85476712e+01   2.36872774e-05  -1.06715610e+01   1.24511706e-01
     5100  1.75156611e+01  3.12097250e-03   8.55647569e-03   3.52693051e-01   3.53126119e-01   2.22291379e-01   7.22973991e-01   3.20689326e-01   8.30509519e+00   6.73451137e+00   6.41429323e+00   2.41783444e+01   1.52291855e-05  -1.06715542e+01   1.24502235e-01
     5200  1.78270161e+01  3.12454688e-03   8.68961433e-03   3.54036833e-01   3.54038781e-01   2.22417338e-01   7.23478653e-01   2.81533957e-01   6.85248419e+00   6.72256782e+00   6.07092992e+00   2.47033989e+01   2.31965013e-05  -1.06715479e+01   1.24507135e-01
     5300  1.81432569e+01  3.18979914e-03   8.84724097e-03   3.54863621e-01   3.55186518e-01   2.22474316e-01   7.40414851e-01   3.03530834e-01   5.87746290e+00   6.12118902e+00   6.36966527e+00   1.96486741e+01   1.19748619e-05  -1.06715413e+01   1.24474331e-01
     5400  1.84553636e+01  3.14105238e-03   8.98094308e-03   3.55725191e-01   3.56571630e-01   2.22494849e-01   7.37024735e-01   3.01148693e-01   6.21923195e+00   6.02672058e+00   6.27168314e+00   2.05723381e+01   1.75011093e-05  -1.06715344e+01   1.24484460e-01
     5500  1.87695954e+01  3.20525972e-03   9.12061888e-03   3.56908043e-01   3.57363418e-01   2.23094512e-01   7.44897638e-01   3.01691770e-01   5.85346204e+00   6.08204466e+00   6.21643311e+00   2.24508980e+01   1.82328225e-05  -1.06715278e+01   1.24466554e-01
     5600  1.90840576e+01  3.06967853e-03   9.25419131e-03   3.57609347e-01   3.58184590e-01   2.23340178e-01   7.48016749e-01   3.11349797e-01   6.96938689e+00   6.19799055e+00   7.49875108e+00   2.71072921e+01   1.82674750e-05  -1.06715210e+01   1.24464432e-01
     5700  1.93973933e+01  3.11373838e-03   9.38945834e-03   3.58709280e-01   3.59432187e-01   2.23244496e-01   7.54344316e-01   3.37450588e-01   6.15378700e+00   6.03513256e+00   6.64206405e+00   2.08753997e+01   2.39291620e-05  -1.06715144e+01   1.24456382e-01
     5800  1.97106316e+01  3.11273251e-03   9.52420740e-03   3.59515533e-01   3.60348689e-01   2.23092869e-01   7.59015254e-01   2.86811963e-01   6.78353552e+00   5.97355214e+00   6.90276039e+00   2.07211453e+01   1.73430546e-05  -1.06715077e+01   1.24446668e-01
     5893  2.00000000e+01  1.36461396e-03   9.63870369e-03   3.60744519e-01   3.60750888e-01   2.23910804e-01   7.55196112e-01   3.09360292e-01   6.55136858e+00   6.15466874e+00   6.02632690e+00   1.97577784e+01   2.03291295e-05  -1.06715016e+01   1.24472419e-01


==> postp/TGV/m0_1/shima_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_v3        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_v3      linf_rho_e       dsdu_ut          entropy          e_kinetic     
        0  0.00000000e+00  1.00000000e+00   9.86937119e-17   4.82699718e-06   4.82699718e-06   0.00000000e+00   4.75448038e-05   4.44089210e-16   3.50030783e-05   3.50030783e-05   0.00000000e+00   2.96304107e-04  -5.32734093e-18  -1.06717406e+01   1.25000000e-01
      100  4.37954248e-01  4.37716237e-03   2.81015277e-04   2.74306172e-02   2.74306172e-02   3.84626183e-02   1.47503123e-02   1.04846672e-03   6.15137168e-02   6.15137168e-02   1.10272577e-01   4.95014491e-02   8.53689129e-14  -1.06717406e+01   1.25003451e-01
      200  8.75568368e-01  4.37565858e-03   5.83333266e-04   5.49628190e-02   5.49628190e-02   7.53140197e-02   4.14240173e-02   2.17282597e-03   1.37606141e-01   1.37606141e-01   2.25778161e-01   2.07112510e-01  -3.55371615e-13  -1.06717406e+01   1.25013011e-01
      300  1.31301099e+00  4.36922977e-03   8.15288557e-04   8.24606459e-02   8.24606459e-02   1.09202727e-01   7.89313124e-02   3.11721200e-03   2.26029702e-01   2.26029702e-01   3.50928117e-01   3.84019553e-01  -9.13816161e-12  -1.06717406e+01   1.25024077e-01
      400  1.74909523e+00  4.35038231e-03   1.00193636e-03   1.09518460e-01   1.09518460e-01   1.39036486e-01   1.19390096e-01   3.73689908e-03   3.19691844e-01   3.19691844e-01   4.88161479e-01   5.58711189e-01   6.32418571e-11  -1.06717406e+01   1.25033842e-01
      500  2.18302639e+00  4.32955423e-03   1.11985866e-03   1.35924593e-01   1.35924593e-01   1.64037735e-01   1.57681789e-01   4.07631077e-03   4.09414269e-01   4.09414269e-01   6.37513780e-01   7.15585990e-01   1.24336919e-11  -1.06717406e+01   1.25041873e-01
      600  2.61543830e+00  4.31674492e-03   1.16430991e-03   1.61587425e-01   1.61587425e-01   1.84206389e-01   1.89194576e-01   4.20282833e-03   4.88404996e-01   4.88404996e-01   7.93059916e-01   8.15451946e-01  -4.82387937e-11  -1.06717406e+01   1.25047912e-01
      700  3.04587699e+00  4.29416235e-03   1.20881845e-03   1.86140466e-01   1.86140466e-01   2.00404473e-01   2.20908983e-01   4.09211019e-03   5.57126465e-01   5.57126465e-01   9.33463841e-01   9.07186152e-01   7.27931027e-11  -1.06717406e+01   1.25051798e-01
      800  3.47526324e+00  4.29589203e-03   1.28768582e-03   2.09075899e-01   2.09075899e-01   2.14139165e-01   2.50997123e-01   4.26406227e-03   6.15551204e-01   6.15551204e-01   9.20849358e-01   9.74021866e-01  -1.08130428e-10  -1.06717406e+01   1.25054348e-01
      900  3.90246666e+00  4.22914980e-03   1.42627128e-03   2.29792922e-01   2.29792922e-01   2.26247182e-01   2.81929289e-01   5.58687579e-03   9.04174030e-01   9.04174030e-01   1.00102147e+00   1.12860518e+00  -4.03367549e-11  -1.06717406e+01   1.25053477e-01
     1000  4.31851189e+00  4.04777147e-03   1.64044087e-03   2.46945535e-01   2.46945535e-01   2.36099777e-01   3.16205785e-01   9.52611927e-03   1.57675229e+00   1.57675229e+00   1.16609304e+00   2.15326833e+00   4.36460595e-10  -1.06717406e+01   1.25045548e-01
     1100  4.72348159e+00  4.03323906e-03   1.80254031e-03   2.61237618e-01   2.61237618e-01   2.41099164e-01   3.41119580e-01   1.44281279e-02   1.69432265e+00   1.69432265e+00   1.48588936e+00   2.92898248e+00   9.13856838e-10  -1.06717406e+01   1.25034714e-01
     1200  5.11760780e+00  3.82522078e-03   1.86642923e-03   2.73352853e-01   2.73352853e-01   2.39395307e-01   3.52309304e-01   1.99034567e-02   1.87312517e+00   1.87312517e+00   2.27671665e+00   4.30421168e+00   8.02876652e-10  -1.06717406e+01   1.25029116e-01
     1300  5.49649086e+00  3.56409093e-03   1.85896109e-03   2.82587209e-01   2.82587209e-01   2.36106090e-01   3.49817097e-01   4.32556831e-02   3.76737414e+00   3.76737346e+00   2.75366436e+00   6.78147371e+00   1.42195357e-08  -1.06717406e+01   1.25029900e-01
     1400  5.86667024e+00  3.65736001e-03   1.81829032e-03   2.87528009e-01   2.87528009e-01   2.36980044e-01   3.39026156e-01   3.10529821e-02   2.99292312e+00   2.99291274e+00   3.87977096e+00   1.01554043e+01  -7.96565955e-09  -1.06717406e+01   1.25034060e-01
     1500  6.22898460e+00  3.65287910e-03   1.83409022e-03   2.91319431e-01   2.91319080e-01   2.36278436e-01   3.21645701e-01   6.47755149e-02   3.38035852e+00   3.37933364e+00   3.11847223e+00   1.40384522e+01   1.31184398e-08  -1.06717406e+01   1.25031170e-01
     1600  6.57322720e+00  3.28205148e-03   1.83073066e-03   2.93998389e-01   2.94004423e-01   2.34809352e-01   3.26551620e-01   9.05339099e-02   4.15290905e+00   4.55749507e+00   7.65833220e+00   2.40535102e+01   1.52513040e-10  -1.06717406e+01   1.25011996e-01
     1700  6.88725225e+00  3.07909795e-03   1.89139339e-03   2.95466313e-01   2.95525380e-01   2.34942187e-01   3.35371884e-01   1.41145905e-01   6.13825339e+00   5.81527252e+00   5.51956438e+00   2.43375180e+01   1.49447745e-08  -1.06717406e+01   1.24997116e-01
     1800  7.19692349e+00  3.07449926e-03   1.89225577e-03   2.98383848e-01   2.98441730e-01   2.31179726e-01   3.45194316e-01   1.12653473e-01   5.61442741e+00   6.76452731e+00   5.38202301e+00   1.92123912e+01  -4.34258011e-09  -1.06717406e+01   1.24986634e-01
     1900  7.50836461e+00  3.14032153e-03   1.93618262e-03   3.01191089e-01   3.01525078e-01   2.26431854e-01   3.68240514e-01   1.26191078e-01   5.93907534e+00   6.02441251e+00   5.91076087e+00   2.05714607e+01   1.23085898e-08  -1.06717406e+01   1.24950663e-01
     2000  7.81713611e+00  3.07571446e-03   1.97961570e-03   3.03525608e-01   3.03564426e-01   2.23076278e-01   3.87519087e-01   1.57807175e-01   6.46075791e+00   6.49755132e+00   6.29929649e+00   2.51679917e+01  -2.64033499e-09  -1.06717406e+01   1.24924967e-01
     2100  8.12862029e+00  3.12507932e-03   1.98384404e-03   3.05809830e-01   3.06233675e-01   2.20444823e-01   4.00645182e-01   1.43469437e-01   7.27642954e+00   5.58714406e+00   6.74732431e+00   2.57899684e+01  -7.52635359e-09  -1.06717406e+01   1.24913993e-01
     2200  8.44073390e+00  3.14151333e-03   2.04251593e-03   3.07975880e-01   3.08270300e-01   2.17906044e-01   4.18338338e-01   1.44084460e-01   6.64244872e+00   6.11934764e+00   6.87747058e+00   2.06433480e+01   9.46767728e-09  -1.06717406e+01   1.24882840e-01
     2300  8.74977262e+00  3.08660757e-03   2.08315130e-03   3.10857185e-01   3.10233511e-01   2.16229043e-01   4.42288817e-01   1.59162691e-01   6.44048623e+00   6.13640209e+00   6.32791118e+00   2.74415518e+01   6.32438705e-09  -1.06717406e+01   1.24850675e-01
     2400  9.05855842e+00  3.13221292e-03   2.11712792e-03   3.12488283e-01   3.12537091e-01   2.15073722e-01   4.56903245e-01   1.23014751e-01   6.18775045e+00   6.12690326e+00   6.27865214e+00   2.73507163e+01   4.36949725e-09  -1.06717406e+01   1.24830365e-01
     2500  9.36707663e+00  3.05266055e-03   2.14969286e-03   3.15158107e-01   3.14469262e-01   2.13486524e-01   4.71001065e-01   1.46427644e-01   6.90009366e+00   6.49047713e+00   5.98381140e+00   2.78846916e+01  -8.62269820e-09  -1.06717406e+01   1.24807607e-01
     2600  9.67573829e+00  3.15463386e-03   2.18518030e-03   3.16996516e-01   3.16626299e-01   2.13515520e-01   4.92024717e-01   1.59250568e-01   6.21437791e+00   5.90607572e+00   5.68454234e+00   2.01389477e+01   1.12172205e-08  -1.06717406e+01   1.24773129e-01
     2700  9.98446976e+00  3.08108703e-03   2.24044985e-03   3.19085975e-01   3.18309638e-01   2.13724430e-01   5.05548502e-01   1.43131356e-01   6.71164497e+00   6.23056161e+00   5.83560023e+00   3.11593349e+01  -1.04698593e-09  -1.06717407e+01   1.24742529e-01
     2800  1.02942862e+01  3.11745743e-03   2.28439153e-03   3.20869306e-01   3.20699704e-01   2.14018861e-01   5.25197846e-01   1.30800206e-01   5.83506622e+00   5.97328398e+00   6.59088016e+00   2.67756517e+01   7.06399313e-09  -1.06717408e+01   1.24704344e-01
     2900  1.06033405e+01  3.10303402e-03   2.37217430e-03   3.22850766e-01   3.22698018e-01   2.14029688e-01   5.50633234e-01   1.30374398e-01   6.08973873e+00   5.95914565e+00   6.55120050e+00   2.84596909e+01   6.20674827e-08  -1.06717410e+01   1.24643614e-01
     3000  1.09119634e+01  3.07919127e-03   2.45288007e-03   3.24566113e-01   3.24600546e-01   2.13834661e-01   5.78401186e-01   1.44962496e-01   5.94106355e+00   5.89760134e+00   6.49267321e+00   2.11337360e+01   1.81623402e-08  -1.06717414e+01   1.24569200e-01
     3100  1.12189653e+01  3.06365018e-03   2.63924561e-03   3.26377827e-01   3.26304327e-01   2.13807089e-01   6.29430038e-01   1.53937647e-01   6.66344795e+00   6.50983327e+00   6.10695461e+00   2.50243137e+01   1.18367909e-07  -1.06717423e+01   1.24412770e-01
     3200  1.15285859e+01  3.06129555e-03   2.93088681e-03   3.27826662e-01   3.28158744e-01   2.13669659e-01   7.03955363e-01   1.46301955e-01   5.80476498e+00   6.35257997e+00   5.42628625e+00   2.84724506e+01   2.00927923e-07  -1.06717444e+01   1.24129555e-01
     3300  1.18373176e+01  3.09161040e-03   3.44862525e-03   3.29330263e-01   3.29447712e-01   2.13872551e-01   8.39429619e-01   2.27909399e-01   6.76776950e+00   6.33808227e+00   6.92647438e+00   4.21563601e+01   4.66706510e-07  -1.06717487e+01   1.23544444e-01
     3400  1.21477864e+01  3.11462326e-03   4.21106834e-03   3.29753245e-01   3.30752989e-01   2.13770225e-01   1.03807572e+00   1.90472200e-01   6.01073844e+00   5.69991175e+00   6.17094704e+00   4.55801917e+01   7.48243506e-07  -1.06717578e+01   1.22408373e-01
     3500  1.24590885e+01  3.15873434e-03   5.24156759e-03   3.30480871e-01   3.30948052e-01   2.11825201e-01   1.29906860e+00   2.62429898e-01   5.33080255e+00   6.57627565e+00   6.49545499e+00   6.61021467e+01   1.32820750e-06  -1.06717750e+01   1.20372733e-01
     3600  1.27728747e+01  3.09282357e-03   6.29493481e-03   3.29810383e-01   3.30787015e-01   2.09843599e-01   1.56820800e+00   2.88961349e-01   5.45640993e+00   6.64627390e+00   5.80570400e+00   6.66328169e+01   2.34079503e-06  -1.06718044e+01   1.17270943e-01
     3700  1.30915344e+01  3.22463676e-03   7.19810312e-03   3.28811949e-01   3.29308622e-01   2.06165299e-01   1.79410846e+00   2.59290455e-01   5.79046713e+00   5.72508823e+00   6.52283797e+00   6.99018708e+01   2.33943472e-06  -1.06718489e+01   1.13099808e-01
     3800  1.34121879e+01  3.28253424e-03   7.86205762e-03   3.27614273e-01   3.27913349e-01   2.01917149e-01   1.96003960e+00   3.36113178e-01   5.42262979e+00   5.77261532e+00   5.74248724e+00   9.64413111e+01   2.24205675e-06  -1.06719042e+01   1.08342517e-01
     3900  1.37361926e+01  3.29394479e-03   8.18381964e-03   3.26007344e-01   3.26056627e-01   1.97035746e-01   2.04360800e+00   2.82895564e-01   6.39052682e+00   6.31358932e+00   5.23105890e+00   7.97483985e+01   3.05961262e-06  -1.06719678e+01   1.03379260e-01
     4000  1.40630582e+01  3.34106969e-03   8.30375947e-03   3.24067661e-01   3.24365305e-01   1.92487035e-01   2.07439608e+00   3.24008379e-01   4.82495338e+00   5.44559402e+00   5.41310937e+00   8.51819100e+01   1.11498748e-06  -1.06720347e+01   9.84280874e-02
     4100  1.43932473e+01  3.35889942e-03   8.25593353e-03   3.22222008e-01   3.22624605e-01   1.87465330e-01   2.06065270e+00   2.89796930e-01   4.95607734e+00   5.08125513e+00   6.03873636e+00   7.68799759e+01   1.77629944e-06  -1.06721027e+01   9.36365641e-02
     4200  1.47279452e+01  3.41445313e-03   8.02601043e-03   3.20716799e-01   3.20992406e-01   1.82290217e-01   2.00354313e+00   2.89345203e-01   4.62395086e+00   4.75158790e+00   4.86922212e+00   7.39072227e+01   9.07748611e-07  -1.06721698e+01   8.91279035e-02
     4300  1.50637936e+01  3.38251891e-03   7.76269651e-03   3.19313057e-01   3.19811710e-01   1.78056223e-01   1.93752290e+00   2.46049698e-01   5.37364578e+00   4.94347446e+00   5.07848726e+00   6.47453123e+01   2.24835000e-06  -1.06722308e+01   8.51229029e-02
     4400  1.54025649e+01  3.41671554e-03   7.45316227e-03   3.18158187e-01   3.18482940e-01   1.74223086e-01   1.86346197e+00   2.33929771e-01   4.85994415e+00   4.53316916e+00   4.44822308e+00   5.63231449e+01   1.35957312e-06  -1.06722881e+01   8.13855633e-02
     4500  1.57438275e+01  3.38796671e-03   7.15950770e-03   3.17013222e-01   3.17254723e-01   1.70527402e-01   1.78751423e+00   2.21732179e-01   4.67909290e+00   4.53528146e+00   4.05564738e+00   5.71864096e+01   7.91933924e-07  -1.06723409e+01   7.79639208e-02
     4600  1.60878751e+01  3.34353054e-03   6.79364631e-03   3.15891654e-01   3.16438392e-01   1.67140875e-01   1.69535859e+00   2.28705686e-01   4.39137591e+00   4.69509420e+00   4.71934004e+00   5.16148920e+01   8.15077307e-07  -1.06723889e+01   7.49530440e-02
     4700  1.64324357e+01  3.43358342e-03   6.47131381e-03   3.15262981e-01   3.15887606e-01   1.63827991e-01   1.61287410e+00   2.14521599e-01   4.88135554e+00   4.63565335e+00   4.47738102e+00   5.77612332e+01   6.87337152e-07  -1.06724307e+01   7.23137806e-02
     4800  1.67792223e+01  3.47533310e-03   6.13442802e-03   3.14852342e-01   3.15453108e-01   1.61114970e-01   1.52776362e+00   1.90309673e-01   4.72107789e+00   4.36856562e+00   4.41718919e+00   4.63546654e+01   4.49946780e-07  -1.06724682e+01   6.99721381e-02
     4900  1.71271247e+01  3.50110883e-03   5.85517394e-03   3.14424081e-01   3.15161994e-01   1.59187877e-01   1.45754036e+00   1.83767034e-01   4.73570309e+00   4.16193287e+00   4.70809018e+00   4.64331577e+01   3.02824652e-07  -1.06725011e+01   6.78878245e-02
     5000  1.74761321e+01  3.49514329e-03   5.56501524e-03   3.14174423e-01   3.14979172e-01   1.57175282e-01   1.38641196e+00   1.59774771e-01   4.31964093e+00   4.41856869e+00   4.47444236e+00   3.99411056e+01   2.55823161e-07  -1.06725301e+01   6.60808896e-02
     5100  1.78258377e+01  3.39622655e-03   5.32235619e-03   3.14247491e-01   3.14979206e-01   1.55610748e-01   1.32691231e+00   1.59168206e-01   4.58944385e+00   4.28923140e+00   4.52100336e+00   4.37364292e+01   2.68872798e-07  -1.06725556e+01   6.44786627e-02
     5200  1.81764420e+01  3.49228710e-03   5.08865639e-03   3.14267363e-01   3.14991888e-01   1.54031217e-01   1.26878084e+00   1.51163826e-01   4.15199600e+00   4.18044664e+00   4.01415296e+00   3.80266205e+01   1.60868323e-07  -1.06725783e+01   6.30559216e-02
     5300  1.85294409e+01  3.55604578e-03   4.81873786e-03   3.14458474e-01   3.15189191e-01   1.52364744e-01   1.20582412e+00   1.50567923e-01   4.56253147e+00   3.82546666e+00   4.07104176e+00   3.27314816e+01   1.36626572e-07  -1.06725987e+01   6.18088601e-02
     5400  1.88819511e+01  3.54365340e-03   4.63843562e-03   3.14671011e-01   3.15369360e-01   1.51222690e-01   1.15778570e+00   1.33734763e-01   4.21109724e+00   4.39390114e+00   4.36004184e+00   3.44704424e+01   1.41272917e-07  -1.06726163e+01   6.06956774e-02
     5500  1.92324687e+01  3.52777471e-03   4.50052163e-03   3.14919299e-01   3.15706217e-01   1.50017456e-01   1.12199887e+00   1.30958734e-01   4.30961881e+00   4.12858364e+00   4.30686988e+00   3.18249830e+01   9.48482792e-08  -1.06726313e+01   5.97240802e-02
     5600  1.95848361e+01  3.54493142e-03   4.30706941e-03   3.15394583e-01   3.16105336e-01   1.49104055e-01   1.07381517e+00   1.25246375e-01   4.15267174e+00   4.25404766e+00   3.78656554e+00   2.94870407e+01   7.52617276e-08  -1.06726452e+01   5.88666111e-02
     5700  1.99367496e+01  3.49838841e-03   4.17517818e-03   3.16046119e-01   3.16250448e-01   1.48396981e-01   1.03784462e+00   1.48390773e-01   4.16279469e+00   3.88832905e+00   4.07535182e+00   3.05839450e+01   6.60384820e-08  -1.06726574e+01   5.80874800e-02
     5718  2.00000000e+01  2.91888237e-03   4.14411257e-03   3.16114257e-01   3.16397081e-01   1.48237912e-01   1.03233664e+00   1.40090483e-01   4.14116923e+00   3.86779112e+00   3.76651383e+00   2.89887459e+01   6.28564072e-08  -1.06726595e+01   5.79574192e-02


==> postp/vortex/32_32_n_3/ducros_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.97681102e-05   4.51512639e-05   4.51512639e-05   1.13006245e-04   4.23721555e-04   8.76422913e-04   8.76422913e-04   2.66121904e-03   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00  -6.11097490e-17   7.26544553e-18   2.61574449e+00   1.30254564e-01   2.48548993e+00
      100  3.90278473e+00  3.91145077e-02   1.54678960e-04   2.75244660e-04   2.66575969e-04   3.89215159e-04   8.08487012e-03   1.43970526e-02   1.79333735e-02   1.75251140e-02   2.31481501e-13   7.16093851e-15   5.88418203e-15   1.82076576e-14  -2.51582682e-08   3.24350853e-08   2.61574449e+00   1.30254573e-01   2.48548992e+00
      200  7.79689799e+00  3.85115333e-02   2.36136861e-04   3.76483280e-04   3.76078051e-04   5.18169387e-04   1.02107771e-02   1.54632919e-02   1.79088083e-02   2.33518694e-02   2.35478304e-13   8.82627305e-15   6.43929354e-15   3.86357613e-14  -1.97230144e-08   2.46905778e-08   2.61574449e+00   1.30254569e-01   2.48548992e+00
      300  1.16892657e+01  3.85459890e-02   2.85467902e-04   4.83822289e-04   4.92414461e-04   6.17410551e-04   1.42615576e-02   2.34441052e-02   1.99927354e-02   1.87112100e-02   2.33035813e-13   7.99360578e-15   6.71684930e-15   3.33066907e-14  -3.91724064e-08  -1.71410104e-09   2.61574449e+00   1.30254558e-01   2.48548993e+00
      400  1.55832747e+01  3.90462420e-02   3.55491965e-04   5.64397900e-04   5.92524720e-04   7.34317343e-04   1.28921374e-02   2.11383811e-02   2.71297477e-02   1.88349702e-02   2.31370478e-13   8.04911693e-15   6.49480469e-15   4.04121181e-14   5.02243297e-08  -3.91174399e-08   2.61574449e+00   1.30254537e-01   2.48548995e+00
      500  1.94840673e+01  3.98474536e-02   3.91236258e-04   1.13486489e-03   1.15820499e-03   9.29787153e-04   1.13142214e-02   3.25932571e-02   3.19894147e-02   2.50887437e-02   2.25264252e-13   1.01030295e-14   5.16253706e-15   2.62012634e-14  -4.75557097e-08  -3.43861864e-08   2.61574449e+00   1.30254713e-01   2.48548978e+00
      600  2.33832875e+01  3.89896624e-02   9.94525075e-04   2.05654034e-02   2.01620958e-02   1.03334478e-02   3.22337046e-02   5.08852699e-01   4.82459984e-01   2.20300891e-01   2.28483898e-13   7.10542736e-15   7.38298311e-15   2.97539771e-14  -5.02897580e-08  -7.92416560e-08   2.61574449e+00   1.30254497e-01   2.48548999e+00
      700  2.72758738e+01  3.84465225e-02   2.24990699e-02   6.08134412e-02   5.57572605e-02   6.69766470e-02   4.58615918e-01   7.10182507e-01   6.80495287e-01   1.53258773e+00   2.23376873e-13   6.38378239e-15   5.38458167e-15   2.13162821e-14  -1.04658889e-08  -9.95052978e-08   2.61574449e+00   1.30254369e-01   2.48549012e+00
      800  3.11661003e+01  3.84662333e-02   3.39747051e-02   7.13849164e-02   7.12539949e-02   1.01558656e-01   5.02673948e-01   7.14248421e-01   7.13657064e-01   1.64442844e+00   2.30704345e-13   6.55031585e-15   4.94049246e-15   2.17603713e-14  -2.99879832e-08  -1.31236159e-07   2.61574449e+00   1.30254594e-01   2.48548990e+00
      900  3.50592598e+01  3.91473635e-02   3.39828009e-02   7.22488029e-02   7.22896292e-02   1.01565605e-01   5.04566830e-01   7.14123297e-01   7.27813264e-01   1.64474202e+00   2.21933583e-13   5.05151476e-15   4.38538095e-15   3.55271368e-14   1.06618314e-07  -1.30702662e-07   2.61574449e+00   1.30254759e-01   2.48548973e+00
     1000  3.89592427e+01  3.97826346e-02   3.39865432e-02   7.22365790e-02   7.22979111e-02   1.01549585e-01   5.14519986e-01   7.19540889e-01   7.23986929e-01   1.64306191e+00   2.27928787e-13   5.60662627e-15   3.88578059e-15   2.79776202e-14  -6.24522615e-08  -1.23821116e-07   2.61574449e+00   1.30254656e-01   2.48548983e+00
     1100  4.28573540e+01  3.89361265e-02   3.39933266e-02   7.22848889e-02   7.22529345e-02   1.01569719e-01   5.07070184e-01   7.20681005e-01   7.11610524e-01   1.63824601e+00   2.30704345e-13   6.21724894e-15   1.27675648e-15   3.46389584e-14  -4.54853312e-08  -1.66753278e-07   2.61574449e+00   1.30254381e-01   2.48549011e+00
     1200  4.67490264e+01  3.84608001e-02   3.39975251e-02   7.22812594e-02   7.22584559e-02   1.01575768e-01   5.05615293e-01   7.10782916e-01   7.11441233e-01   1.64111482e+00   2.25930386e-13   5.21804822e-15   3.16413562e-15   3.19744231e-14  -5.35077927e-08  -1.98209734e-07   2.61574449e+00   1.30254222e-01   2.48549027e+00
     1300  5.06400827e+01  3.84649519e-02   3.39954184e-02   7.22592933e-02   7.22817731e-02   1.01558587e-01   5.04399733e-01   7.16742777e-01   7.14589616e-01   1.64162556e+00   2.24376073e-13   5.21804822e-15   4.66293670e-15   3.73034936e-14   3.75860977e-08  -2.17106467e-07   2.61574449e+00   1.30254426e-01   2.48549006e+00
     1400  5.45351851e+01  3.91141276e-02   3.39946267e-02   7.22345140e-02   7.22997674e-02   1.01528101e-01   5.04231207e-01   7.14077591e-01   7.27930522e-01   1.64292108e+00   2.32480701e-13   6.38378239e-15   8.32667268e-16   2.93098879e-14   8.19018674e-08  -1.87456787e-07   2.61574449e+00   1.30254622e-01   2.48548987e+00
     1500  5.84356549e+01  3.97308533e-02   3.39955596e-02   7.22135365e-02   7.23241947e-02   1.01514098e-01   5.11917727e-01   7.24124135e-01   7.22700346e-01   1.63977333e+00   2.26596519e-13   8.32667268e-15   4.16333634e-15   1.50990331e-14  -6.64925771e-08  -1.34750082e-07   2.61574449e+00   1.30254728e-01   2.48548976e+00
     1600  6.23321416e+01  3.89202977e-02   3.40036018e-02   7.23028041e-02   7.22323873e-02   1.01523187e-01   5.06499659e-01   7.28565080e-01   7.13015679e-01   1.63350044e+00   2.26041408e-13   4.32986980e-15   4.05231404e-15   2.17603713e-14  -1.86842372e-08  -1.40843996e-07   2.61574449e+00   1.30254390e-01   2.48549010e+00
     1700  6.62237019e+01  3.84724924e-02   3.40101664e-02   7.23169973e-02   7.22234491e-02   1.01557237e-01   5.06439327e-01   7.10644220e-01   7.13817089e-01   1.63398229e+00   2.24265051e-13   5.05151476e-15   2.94209102e-15   1.77635684e-14  -5.76572837e-08  -1.30080370e-07   2.61574449e+00   1.30254138e-01   2.48549035e+00
     1800  7.01149350e+01  3.84593491e-02   3.40102205e-02   7.22563179e-02   7.22806012e-02   1.01548827e-01   5.05903830e-01   7.17900945e-01   7.15776943e-01   1.63558952e+00   2.21267449e-13   5.88418203e-15   1.33226763e-15   2.84217094e-14   9.91770609e-08  -1.16225960e-07   2.61574449e+00   1.30254272e-01   2.48549022e+00
     1900  7.40070229e+01  3.90332058e-02   3.40075588e-02   7.21135289e-02   7.24146973e-02   1.01497756e-01   5.07322954e-01   7.13086443e-01   7.26354648e-01   1.64187023e+00   2.27373675e-13   7.77156117e-15   2.33146835e-15   2.79776202e-14   8.02715811e-08  -6.93605968e-08   2.61574449e+00   1.30254622e-01   2.48548987e+00
     2000  7.79042550e+01  3.96656038e-02   3.40130427e-02   7.21529559e-02   7.23744332e-02   1.01463999e-01   5.12880450e-01   7.22336117e-01   7.23898581e-01   1.64060721e+00   2.20379270e-13   4.44089210e-15   3.27515792e-15   3.06421555e-14  -8.25373787e-08  -4.98519514e-08   2.61574449e+00   1.30254489e-01   2.48549000e+00
     2100  8.17955397e+01  3.88498986e-02   3.40227715e-02   7.23347828e-02   7.21959772e-02   1.01483631e-01   5.05341759e-01   7.29829875e-01   7.09479579e-01   1.62944147e+00   2.26485497e-13   6.49480469e-15   2.60902411e-15   3.06421555e-14  -5.58145963e-08  -6.60817200e-08   2.61574449e+00   1.30254084e-01   2.48549041e+00
     2200  8.56802305e+01  3.85401230e-02   3.40285688e-02   7.24194689e-02   7.21084042e-02   1.01512627e-01   5.05014013e-01   7.14153565e-01   7.16480498e-01   1.62704666e+00   2.21933583e-13   5.82867088e-15   2.94209102e-15   3.15303339e-14  -9.28373188e-08  -1.18030886e-07   2.61574449e+00   1.30253874e-01   2.48549062e+00
     2300  8.95646790e+01  3.83372931e-02   3.40335161e-02   7.22061722e-02   7.23199073e-02   1.01519606e-01   5.05527623e-01   7.22009340e-01   7.16702575e-01   1.63288757e+00   2.27595720e-13   3.44169138e-15   1.38777878e-15   3.59712260e-14   1.36015965e-07  -1.81400594e-07   2.61574449e+00   1.30253754e-01   2.48549074e+00
     2400  9.34502318e+01  3.89818611e-02   3.40344317e-02   7.20281831e-02   7.24999892e-02   1.01457944e-01   5.12198319e-01   7.12469521e-01   7.24887386e-01   1.63738843e+00   2.21378471e-13   5.49560397e-15   2.27595720e-15   1.19904087e-14   4.31091350e-08  -2.33180618e-07   2.61574449e+00   1.30253942e-01   2.48549055e+00
     2500  9.73426502e+01  3.96387365e-02   3.40396607e-02   7.22592476e-02   7.22653768e-02   1.01382169e-01   5.16256587e-01   7.15924400e-01   7.20063478e-01   1.64747483e+00   2.24820162e-13   5.60662627e-15   1.55431223e-15   4.44089210e-14  -9.17782816e-08  -3.05859804e-07   2.61574449e+00   1.30253867e-01   2.48549062e+00
     2600  1.01230388e+02  3.87989940e-02   3.40541072e-02   7.26435218e-02   7.18862346e-02   1.01462630e-01   5.03335350e-01   7.37356848e-01   7.06488257e-01   1.62308624e+00   2.17381668e-13   4.05231404e-15   1.05471187e-15   2.57571742e-14  -1.18086588e-07  -4.22388296e-07   2.61574449e+00   1.30253223e-01   2.48549127e+00
     2700  1.05115621e+02  3.87522919e-02   3.40599436e-02   7.23723318e-02   7.21674884e-02   1.01550887e-01   5.04266603e-01   7.14101197e-01   7.16900702e-01   1.62126004e+00   2.17159624e-13   4.55191440e-15   1.55431223e-15   1.64313008e-14  -5.39883283e-08  -5.54159194e-07   2.61574449e+00   1.30253027e-01   2.48549146e+00
     2800  1.09000554e+02  3.83501664e-02   3.40610733e-02   7.18107606e-02   7.27313800e-02   1.01472803e-01   5.04606850e-01   7.16680379e-01   7.18609845e-01   1.62640360e+00   2.28039809e-13   3.99680289e-15   1.27675648e-15   1.95399252e-14   2.14519222e-07  -5.94123373e-07   2.61574449e+00   1.30253183e-01   2.48549131e+00
     2900  1.12885090e+02  3.90032792e-02   3.40693315e-02   7.19984073e-02   7.25325142e-02   1.01319250e-01   5.06272962e-01   7.12845723e-01   7.28014274e-01   1.63293826e+00   2.23931984e-13   4.21884749e-15   2.22044605e-16   2.13162821e-14   2.77365754e-08  -6.80036731e-07   2.61574449e+00   1.30253133e-01   2.48549136e+00
     2903  1.13000000e+02  3.67561151e-02   3.40680722e-02   7.20205673e-02   7.25094618e-02   1.01309271e-01   5.07248429e-01   7.30208444e-01   7.25656310e-01   1.63064839e+00   2.28150832e-13   2.99760217e-15   2.05391260e-15   1.99840144e-14   5.89674051e-08  -6.75527537e-07   2.61574449e+00   1.30253213e-01   2.48549128e+00


==> postp/vortex/32_32_n_3/kg_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.97681102e-05   4.51512639e-05   4.51512639e-05   1.13006245e-04   4.23721555e-04   8.76422913e-04   8.76422913e-04   2.66121904e-03   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00  -5.07632303e-17   7.26544553e-18   2.61574449e+00   1.30254564e-01   2.48548993e+00
      100  3.90306333e+00  3.90874536e-02   2.34430487e-04   3.19939853e-04   2.97908056e-04   6.31606974e-04   9.86844458e-03   1.71759150e-02   2.16363702e-02   2.79793285e-02   2.31925590e-13   9.76996262e-15   4.66293670e-15   3.64153152e-14   2.53787808e-09   4.80525497e-08   2.61574449e+00   1.30254582e-01   2.48548991e+00
      200  7.79668467e+00  3.84789673e-02   3.65546324e-04   4.44367017e-04   4.78314279e-04   8.92722269e-04   1.51509111e-02   2.31471900e-02   2.15866180e-02   3.20286414e-02   2.30926389e-13   9.10382880e-15   6.43929354e-15   3.59712260e-14   7.60865432e-09   1.14464775e-07   2.61574449e+00   1.30254645e-01   2.48548984e+00
      300  1.16891049e+01  3.85505185e-02   4.39069236e-04   6.17315764e-04   6.86992453e-04   1.09470755e-03   2.17965164e-02   1.97380178e-02   3.01937513e-02   3.80933042e-02   2.29372077e-13   7.54951657e-15   7.77156117e-15   1.64313008e-14   4.05241922e-08   2.16397046e-07   2.61574449e+00   1.30254736e-01   2.48548975e+00
      400  1.55833384e+01  3.92167172e-02   5.59905577e-04   7.37359888e-04   9.03557230e-04   1.31968216e-03   1.92661335e-02   2.29549965e-02   5.16155085e-02   3.94494887e-02   2.28372876e-13   1.00475184e-14   7.71605002e-15   3.73034936e-14  -5.68612712e-09   3.41115015e-07   2.61574449e+00   1.30254820e-01   2.48548967e+00
      500  1.94843570e+01  3.98011870e-02   6.49223663e-04   1.30981553e-03   1.41848691e-03   1.52764049e-03   1.74697837e-02   4.03853850e-02   3.31148937e-02   3.42769534e-02   2.35922393e-13   7.66053887e-15   4.38538095e-15   3.37507799e-14   6.08750023e-08   5.54310102e-07   2.61574449e+00   1.30255205e-01   2.48548928e+00
      600  2.33828263e+01  3.89399748e-02   1.18740887e-03   2.05865765e-02   2.01773040e-02   1.04363562e-02   3.16976023e-02   5.08546634e-01   4.82284057e-01   2.21497966e-01   2.31370478e-13   9.38138456e-15   5.88418203e-15   2.13162821e-14   1.66485784e-07   9.43572523e-07   2.61574449e+00   1.30255079e-01   2.48548941e+00
      700  2.72725311e+01  3.83068221e-02   2.25224102e-02   6.08456363e-02   5.57393563e-02   6.69376483e-02   4.59732295e-01   7.09981849e-01   6.84660560e-01   1.52423121e+00   2.32702746e-13   7.32747196e-15   5.60662627e-15   1.59872116e-14   1.98191165e-07   1.62014190e-06   2.61574449e+00   1.30255145e-01   2.48548934e+00
      800  3.11551541e+01  3.78939181e-02   3.40320305e-02   7.13730380e-02   7.12518696e-02   1.01548065e-01   5.02713946e-01   7.13987199e-01   7.18188163e-01   1.64065782e+00   2.23487895e-13   7.32747196e-15   6.88338275e-15   3.15303339e-14   3.16500409e-07   2.77998083e-06   2.61574449e+00   1.30255895e-01   2.48548859e+00
      900  3.50362198e+01  3.90709687e-02   3.40804033e-02   7.22495424e-02   7.23259985e-02   1.01503685e-01   5.09634326e-01   7.21787775e-01   7.32156260e-01   1.63505129e+00   2.23820962e-13   6.32827124e-15   2.94209102e-15   2.66453526e-14   9.52780318e-07   4.82413438e-06   2.61574449e+00   1.30256879e-01   2.48548761e+00
     1000  3.89159712e+01  3.96220611e-02   3.41482709e-02   7.22998493e-02   7.22889610e-02   1.01426242e-01   5.64793834e-01   7.12445346e-01   7.30076101e-01   1.66160105e+00   2.30038211e-13   7.04991621e-15   3.94129174e-15   3.06421555e-14   1.47172379e-06   8.10766077e-06   2.61574449e+00   1.30258055e-01   2.48548643e+00
     1100  4.27853831e+01  3.88866519e-02   3.42527139e-02   7.24248303e-02   7.21964958e-02   1.01397774e-01   5.34606617e-01   7.44034190e-01   7.15908025e-01   1.64328802e+00   2.30482300e-13   8.82627305e-15   5.38458167e-15   2.97539771e-14   2.14001044e-06   1.29146002e-05   2.61574449e+00   1.30259433e-01   2.48548506e+00
     1200  4.66405852e+01  3.78154522e-02   3.43961768e-02   7.23689841e-02   7.22906511e-02   1.01364062e-01   5.04965463e-01   7.58137907e-01   7.15543052e-01   1.63100854e+00   2.27484698e-13   8.04911693e-15   3.88578059e-15   3.33066907e-14   1.16438810e-06   1.96601721e-05   2.61574449e+00   1.30261247e-01   2.48548324e+00
     1300  5.04935812e+01  3.75535579e-02   3.45624245e-02   7.23010075e-02   7.23957679e-02   1.01262811e-01   5.05285021e-01   7.39834046e-01   7.46804086e-01   1.62860055e+00   2.26485497e-13   4.88498131e-15   5.88418203e-15   3.77475828e-14   6.09884630e-06   2.79873400e-05   2.61574449e+00   1.30264209e-01   2.48548028e+00
     1400  5.43437647e+01  3.81789378e-02   3.47275610e-02   7.22944113e-02   7.24120493e-02   1.01130206e-01   5.09418296e-01   7.34591111e-01   7.71033665e-01   1.61660775e+00   2.26596519e-13   8.04911693e-15   3.16413562e-15   2.04281037e-14   2.84515694e-06   3.77875766e-05   2.61574449e+00   1.30267727e-01   2.48547676e+00
     1500  5.81918761e+01  3.99642500e-02   3.49357580e-02   7.22227657e-02   7.25193127e-02   1.00964001e-01   5.61811032e-01   8.29496146e-01   7.71914166e-01   1.64424423e+00   2.27040609e-13   5.10702591e-15   1.60982339e-15   3.99680289e-14   1.53689686e-06   5.01207283e-05   2.61574449e+00   1.30272111e-01   2.48547238e+00
     1600  6.20337814e+01  3.95403448e-02   3.51935919e-02   7.24103661e-02   7.23910317e-02   1.00791734e-01   5.20864616e-01   8.28146159e-01   7.44223534e-01   1.72179604e+00   2.27040609e-13   6.10622664e-15   2.05391260e-15   2.79776202e-14   2.36485375e-06   6.48334366e-05   2.61574449e+00   1.30276939e-01   2.48546755e+00
     1700  6.58702825e+01  3.78018153e-02   3.54094658e-02   7.25746035e-02   7.22743727e-02   1.00662605e-01   5.32503184e-01   7.67819934e-01   7.31719462e-01   1.69163678e+00   2.26929586e-13   6.38378239e-15   3.55271368e-15   1.37667655e-14   1.73188386e-06   7.99287547e-05   2.61574449e+00   1.30282484e-01   2.48546201e+00
     1800  6.96933487e+01  3.73132542e-02   3.56195587e-02   7.24807652e-02   7.24144592e-02   1.00601600e-01   5.03698492e-01   7.19672256e-01   7.21451148e-01   1.59635953e+00   2.14828155e-13   3.49720253e-15   2.94209102e-15   2.04281037e-14   6.01174760e-06   9.21936979e-05   2.61574449e+00   1.30286110e-01   2.48545838e+00
     1900  7.35255522e+01  3.83438206e-02   3.57723701e-02   7.23251381e-02   7.26320212e-02   1.00502270e-01   5.13550524e-01   7.31507659e-01   7.29780741e-01   1.59669430e+00   2.27928787e-13   7.82707232e-15   4.05231404e-15   3.24185123e-14   5.36988292e-07   1.01739470e-04   2.61574449e+00   1.30288776e-01   2.48545571e+00
     2000  7.73727286e+01  3.88028637e-02   3.58823488e-02   7.24088171e-02   7.25180575e-02   1.00373387e-01   5.01520785e-01   7.57608424e-01   7.76822506e-01   1.61313609e+00   2.17492691e-13   5.10702591e-15   1.27675648e-15   3.55271368e-14   6.68918809e-07   1.07822082e-04   2.61574449e+00   1.30290516e-01   2.48545397e+00
     2100  8.12417976e+01  3.90996355e-02   3.59290954e-02   7.26616899e-02   7.22241643e-02   1.00222192e-01   5.30710789e-01   8.24675157e-01   7.45969122e-01   1.66436265e+00   2.26041408e-13   5.49560397e-15   4.60742555e-15   2.22044605e-14   2.14409667e-07   1.11171497e-04   2.61574449e+00   1.30291776e-01   2.48545271e+00
     2200  8.51188156e+01  3.85694396e-02   3.59880982e-02   7.24667909e-02   7.24189079e-02   1.00184366e-01   5.50019252e-01   7.51959382e-01   7.11399738e-01   1.64829291e+00   2.23598917e-13   5.27355937e-15   1.33226763e-15   1.64313008e-14   1.34440716e-06   1.13538443e-04   2.61574449e+00   1.30292351e-01   2.48545214e+00
     2300  8.89932533e+01  3.92748684e-02   3.59875665e-02   7.24635873e-02   7.24201059e-02   1.00139217e-01   4.95392044e-01   8.33124820e-01   7.29842961e-01   1.58284599e+00   2.27817765e-13   6.49480469e-15   2.33146835e-15   1.82076576e-14  -1.41857002e-07   1.14379498e-04   2.61574449e+00   1.30292271e-01   2.48545222e+00
     2400  9.28604720e+01  3.88033177e-02   3.59899072e-02   7.29420101e-02   7.18972274e-02   1.00147217e-01   5.05276836e-01   7.41150886e-01   7.46951829e-01   1.56232247e+00   2.25930386e-13   2.05391260e-15   2.83106871e-15   1.90958360e-14  -1.47229499e-07   1.14678561e-04   2.61574449e+00   1.30292342e-01   2.48545215e+00
     2500  9.67202766e+01  3.82416200e-02   3.59842527e-02   7.24247196e-02   7.24293501e-02   1.00131017e-01   4.92749897e-01   7.53819838e-01   7.82267212e-01   1.57271793e+00   2.21267449e-13   3.71924713e-15   2.05391260e-15   1.37667655e-14   5.15832391e-07   1.15426406e-04   2.61574449e+00   1.30293629e-01   2.48545086e+00
     2600  1.00580186e+02  3.84247977e-02   3.60144810e-02   7.18782059e-02   7.29783707e-02   9.99761134e-02   5.40904069e-01   7.83124808e-01   8.08908122e-01   1.61733692e+00   2.20379270e-13   3.94129174e-15   8.32667268e-16   3.99680289e-14   3.77207688e-07   1.16668371e-04   2.61574449e+00   1.30293268e-01   2.48545122e+00
     2700  1.04452071e+02  3.85967360e-02   3.60120548e-02   7.30268426e-02   7.18686747e-02   9.99601819e-02   4.99012031e-01   7.36702720e-01   7.41315066e-01   1.58541663e+00   2.14384066e-13   3.99680289e-15   2.33146835e-15   1.77635684e-14   1.26095562e-07   1.17225029e-04   2.61574449e+00   1.30293158e-01   2.48545133e+00
     2800  1.08304996e+02  3.75415713e-02   3.59292970e-02   7.33341407e-02   7.15434478e-02   9.98578631e-02   5.02877232e-01   7.52441329e-01   7.25294107e-01   1.59552199e+00   2.27373675e-13   1.66533454e-15   4.99600361e-16   1.24344979e-14   9.74487742e-07   1.17883804e-04   2.61574449e+00   1.30297891e-01   2.48544660e+00
     2900  1.12140031e+02  3.86710208e-02   3.59189440e-02   7.32135631e-02   7.16204876e-02   9.97522765e-02   4.91951910e-01   7.22373999e-01   7.41373266e-01   1.55126682e+00   2.31703545e-13   3.99680289e-15   7.77156117e-16   7.99360578e-15  -5.32826146e-08   1.19670337e-04   2.61574449e+00   1.30300033e-01   2.48544446e+00
     2923  1.13000000e+02  1.26434905e-02   3.59448726e-02   7.32897302e-02   7.15003975e-02   9.98193512e-02   5.44018549e-01   7.88437498e-01   8.14443508e-01   1.64339835e+00   2.22821761e-13   2.72004641e-15   5.55111512e-16   2.04281037e-14   1.21822690e-06   1.20640871e-04   2.61574449e+00   1.30299662e-01   2.48544483e+00


==> postp/vortex/32_32_n_3/mKEP_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.97681102e-05   4.51512639e-05   4.51512639e-05   1.13006245e-04   4.23721555e-04   8.76422913e-04   8.76422913e-04   2.66121904e-03   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00  -1.74835913e-16   7.26544553e-18   2.61574449e+00   1.30254564e-01   2.48548993e+00
      100  3.90276325e+00  3.90884102e-02   2.17821936e-04   3.16175132e-04   2.96294484e-04   5.91258793e-04   8.67867655e-03   1.72301389e-02   2.17749099e-02   2.47786066e-02   2.31703545e-13   8.32667268e-15   6.21724894e-15   2.79776202e-14  -6.76271209e-09   2.05372846e-08   2.61574449e+00   1.30254572e-01   2.48548992e+00
      200  7.79608604e+00  3.84810016e-02   3.37038236e-04   4.35838735e-04   4.68065280e-04   8.27030800e-04   1.45564357e-02   2.30623413e-02   2.12789441e-02   2.91047010e-02   2.28039809e-13   8.54871729e-15   6.60582700e-15   3.81916720e-14  -9.25129689e-09   4.51827766e-08   2.61574449e+00   1.30254613e-01   2.48548988e+00
      300  1.16882851e+01  3.85478939e-02   4.04141545e-04   6.02923065e-04   6.71983803e-04   1.01657198e-03   1.94522606e-02   2.00574023e-02   2.93272145e-02   3.68291259e-02   2.26041408e-13   8.04911693e-15   5.93969318e-15   2.17603713e-14   1.19808537e-08   9.90661739e-08   2.61574449e+00   1.30254681e-01   2.48548981e+00
      400  1.55823096e+01  3.91993790e-02   5.17559905e-04   7.24172293e-04   8.83328561e-04   1.22359536e-03   1.70329350e-02   2.34788599e-02   4.98544875e-02   3.69579545e-02   2.29483099e-13   7.49400542e-15   6.10622664e-15   3.77475828e-14   4.57258598e-10   1.81769227e-07   2.61574449e+00   1.30254750e-01   2.48548974e+00
      500  1.94831977e+01  3.98093582e-02   6.02837965e-04   1.30244492e-03   1.40425395e-03   1.43110766e-03   1.76714733e-02   4.08815749e-02   3.32624159e-02   3.25820808e-02   2.30482300e-13   1.16018306e-14   6.10622664e-15   2.66453526e-14   6.08246434e-08   3.55571731e-07   2.61574449e+00   1.30255099e-01   2.48548939e+00
      600  2.33816391e+01  3.89427031e-02   1.15708174e-03   2.05716087e-02   2.01646320e-02   1.04171485e-02   3.16588587e-02   5.08346609e-01   4.81896590e-01   2.21576893e-01   2.24820162e-13   6.66133815e-15   3.88578059e-15   1.90958360e-14   1.39712237e-07   7.03840302e-07   2.61574449e+00   1.30254978e-01   2.48548951e+00
      700  2.72713431e+01  3.83081202e-02   2.25123579e-02   6.08364693e-02   5.57314206e-02   6.68996075e-02   4.60385997e-01   7.09869846e-01   6.84430510e-01   1.52377312e+00   2.27040609e-13   6.77236045e-15   5.10702591e-15   2.79776202e-14   1.56634279e-07   1.34517856e-06   2.61574449e+00   1.30255067e-01   2.48548942e+00
      800  3.11541751e+01  3.78870116e-02   3.40284102e-02   7.13720335e-02   7.12495903e-02   1.01541763e-01   5.03242695e-01   7.13945769e-01   7.17921946e-01   1.64123501e+00   2.34923192e-13   5.21804822e-15   1.83186799e-15   3.59712260e-14   3.60959452e-07   2.46428462e-06   2.61574449e+00   1.30255836e-01   2.48548865e+00
      900  3.50356443e+01  3.90334989e-02   3.40742591e-02   7.22477701e-02   7.23265875e-02   1.01497730e-01   5.10250616e-01   7.21978102e-01   7.33269588e-01   1.63633825e+00   2.27151631e-13   9.32587341e-15   6.49480469e-15   3.95239397e-14   9.60115676e-07   4.40248165e-06   2.61574449e+00   1.30256821e-01   2.48548767e+00
     1000  3.89158771e+01  3.94716394e-02   3.41384523e-02   7.22915176e-02   7.22971735e-02   1.01423981e-01   5.69244038e-01   7.11665667e-01   7.29692838e-01   1.65644084e+00   2.29705144e-13   6.55031585e-15   6.60582700e-15   3.77475828e-14   1.47992141e-06   7.49286484e-06   2.61574449e+00   1.30257944e-01   2.48548655e+00
     1100  4.27855341e+01  3.91118655e-02   3.42364539e-02   7.24129781e-02   7.22088822e-02   1.01397769e-01   5.33880154e-01   7.45875099e-01   7.17050236e-01   1.64312883e+00   2.35145237e-13   5.88418203e-15   5.44009282e-15   2.17603713e-14   1.04104148e-06   1.18975889e-05   2.61574449e+00   1.30259207e-01   2.48548528e+00
     1200  4.66395014e+01  3.79776927e-02   3.43640679e-02   7.23667782e-02   7.22935717e-02   1.01351609e-01   5.04829560e-01   7.60318639e-01   7.15154266e-01   1.63225466e+00   2.32591724e-13   7.54951657e-15   6.16173779e-15   2.97539771e-14   2.05838351e-06   1.77743559e-05   2.61574449e+00   1.30260901e-01   2.48548359e+00
     1300  5.04881533e+01  3.73234388e-02   3.45105981e-02   7.23056634e-02   7.23887139e-02   1.01247355e-01   5.05059429e-01   7.50915492e-01   7.42193247e-01   1.63135423e+00   2.30926389e-13   5.60662627e-15   2.94209102e-15   2.22044605e-14   2.41944916e-06   2.47449313e-05   2.61574449e+00   1.30263436e-01   2.48548105e+00
     1400  5.43313052e+01  3.77692087e-02   3.46582357e-02   7.22660767e-02   7.24296104e-02   1.01112199e-01   5.13298451e-01   7.36777730e-01   7.58008807e-01   1.62071036e+00   2.20823360e-13   3.83026943e-15   3.05311332e-15   1.95399252e-14   2.54284546e-06   3.29292892e-05   2.61574449e+00   1.30266196e-01   2.48547829e+00
     1500  5.81699294e+01  3.82938889e-02   3.48294881e-02   7.21480656e-02   7.25856457e-02   1.00946806e-01   5.33496988e-01   8.08551534e-01   7.64988563e-01   1.65194956e+00   2.23487895e-13   4.77395901e-15   3.94129174e-15   3.41948692e-14   2.96150944e-06   4.26735621e-05   2.61574449e+00   1.30269462e-01   2.48547503e+00
     1600  6.19989546e+01  3.93295658e-02   3.50439089e-02   7.22918171e-02   7.24703177e-02   1.00738322e-01   5.20800561e-01   8.00704997e-01   7.46527688e-01   1.64748251e+00   2.26152430e-13   6.77236045e-15   3.77475828e-15   1.11022302e-14   1.87940697e-07   5.41112419e-05   2.61574449e+00   1.30273139e-01   2.48547135e+00
     1700  6.58317835e+01  3.80716318e-02   3.52476605e-02   7.26080734e-02   7.22038158e-02   1.00584484e-01   5.41916314e-01   7.71460216e-01   7.41211496e-01   1.63081051e+00   2.26485497e-13   5.82867088e-15   5.88418203e-15   1.02140518e-14   3.04523133e-06   6.57967933e-05   2.61574449e+00   1.30277194e-01   2.48546730e+00
     1800  6.96665725e+01  3.84005524e-02   3.54362273e-02   7.26990822e-02   7.22029401e-02   1.00552814e-01   4.92145091e-01   7.46352644e-01   7.30416569e-01   1.60802868e+00   2.25597319e-13   4.49640325e-15   1.83186799e-15   2.53130850e-14   3.32968746e-06   7.59696088e-05   2.61574449e+00   1.30279845e-01   2.48546464e+00
     1900  7.34971790e+01  3.83070130e-02   3.55581223e-02   7.23977373e-02   7.25387533e-02   1.00472337e-01   5.19354082e-01   7.13750100e-01   7.34487036e-01   1.59269623e+00   2.18158824e-13   4.88498131e-15   3.05311332e-15   2.44249065e-14   2.51576337e-06   8.23925338e-05   2.61574449e+00   1.30281609e-01   2.48546288e+00
     2000  7.73294079e+01  3.89337454e-02   3.56514328e-02   7.23734220e-02   7.25313276e-02   1.00364212e-01   5.05172470e-01   7.81259973e-01   7.81192082e-01   1.60248157e+00   2.28039809e-13   5.05151476e-15   3.55271368e-15   3.55271368e-14   5.08172543e-07   8.60338187e-05   2.61574449e+00   1.30282225e-01   2.48546226e+00
     2100  8.11585930e+01  3.86295819e-02   3.57049367e-02   7.27687039e-02   7.20934084e-02   1.00269601e-01   5.24858864e-01   7.54489668e-01   7.42272934e-01   1.62817563e+00   2.19935181e-13   7.16093851e-15   5.16253706e-15   2.62012634e-14   1.75456882e-06   8.87043666e-05   2.61574449e+00   1.30282255e-01   2.48546223e+00
     2200  8.49981619e+01  3.80671459e-02   3.57467207e-02   7.27588068e-02   7.21159687e-02   1.00294581e-01   5.13684737e-01   8.25439861e-01   7.03903675e-01   1.59942332e+00   2.19713137e-13   4.82947016e-15   7.77156117e-16   1.59872116e-14   1.50820087e-06   9.05419665e-05   2.61574449e+00   1.30282347e-01   2.48546214e+00
     2300  8.88494308e+01  3.89430383e-02   3.57621188e-02   7.20711964e-02   7.28381998e-02   1.00315526e-01   4.95195028e-01   7.80769031e-01   7.42457807e-01   1.58287839e+00   2.27040609e-13   4.32986980e-15   6.10622664e-16   2.97539771e-14   2.07398483e-07   9.09472559e-05   2.61574449e+00   1.30281930e-01   2.48546256e+00
     2400  9.27035912e+01  3.86967148e-02   3.57830381e-02   7.20563172e-02   7.28202645e-02   1.00099902e-01   5.12661401e-01   7.67269052e-01   7.48091314e-01   1.55250911e+00   2.19491092e-13   4.88498131e-15   1.38777878e-15   2.75335310e-14   4.89818789e-07   9.15695563e-05   2.61574449e+00   1.30282212e-01   2.48546228e+00
     2500  9.65723546e+01  3.89287911e-02   3.57872652e-02   7.32916084e-02   7.15540818e-02   9.99420265e-02   5.13370596e-01   7.77878440e-01   7.64835720e-01   1.56364970e+00   2.22599716e-13   5.10702591e-15   1.33226763e-15   3.19744231e-14   2.30252857e-07   9.32598052e-05   2.61574449e+00   1.30283557e-01   2.48546093e+00
     2600  1.00441382e+02  3.85114447e-02   3.57900024e-02   7.38110977e-02   7.10870297e-02   1.00117614e-01   5.32125920e-01   7.24464759e-01   7.72846262e-01   1.59496033e+00   2.25486296e-13   5.49560397e-15   1.55431223e-15   1.50990331e-14   4.94866710e-07   9.38214416e-05   2.61574449e+00   1.30284637e-01   2.48545985e+00
     2700  1.04299199e+02  3.87706165e-02   3.57879797e-02   7.21199172e-02   7.27803799e-02   1.00276970e-01   5.18299850e-01   7.12678554e-01   7.46660917e-01   1.62991076e+00   2.29927188e-13   5.32907052e-15   2.05391260e-15   1.90958360e-14   6.33148667e-07   9.39837923e-05   2.61574449e+00   1.30285255e-01   2.48545923e+00
     2800  1.08155109e+02  3.80994557e-02   3.57457879e-02   7.11233398e-02   7.37140440e-02   9.96900471e-02   5.02531716e-01   7.53136839e-01   7.35341873e-01   1.59929755e+00   2.21378471e-13   1.27675648e-15   1.22124533e-15   1.90958360e-14   3.82973320e-07   9.48633237e-05   2.61574449e+00   1.30288285e-01   2.48545620e+00
     2900  1.12033624e+02  3.86710007e-02   3.57229816e-02   7.31773129e-02   7.16948383e-02   9.93880306e-02   5.15872791e-01   7.79251555e-01   7.83794553e-01   1.57252499e+00   2.14717133e-13   1.33226763e-15   5.55111512e-16   3.73034936e-14   1.44124922e-06   9.67869002e-05   2.61574449e+00   1.30291614e-01   2.48545288e+00
     2926  1.13000000e+02  3.98170708e-03   3.57255040e-02   7.38398254e-02   7.09101886e-02   9.94643348e-02   5.15516888e-01   8.21887994e-01   7.38075600e-01   1.62679385e+00   2.20490293e-13   3.33066907e-15   1.99840144e-15   1.90958360e-14   1.67395986e-06   9.71518117e-05   2.61574449e+00   1.30292101e-01   2.48545239e+00


==> postp/vortex/32_32_n_3/shima_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.97681102e-05   4.51512639e-05   4.51512639e-05   1.13006245e-04   4.23721555e-04   8.76422913e-04   8.76422913e-04   2.66121904e-03   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   1.14282117e-16   7.26544553e-18   2.61574449e+00   1.30254564e-01   2.48548993e+00
      100  3.90253366e+00  3.90948391e-02   1.05959687e-04   2.97568171e-04   2.72049147e-04   3.73838623e-04   4.24108263e-03   1.58731314e-02   1.99345757e-02   1.30966712e-02   2.25042207e-13   8.77076189e-15   6.43929354e-15   2.79776202e-14  -9.21849487e-09  -8.46736666e-09   2.61574449e+00   1.30254576e-01   2.48548991e+00
      200  7.79626143e+00  3.85199891e-02   1.47173777e-04   3.89990582e-04   3.85192106e-04   4.99194562e-04   6.53753994e-03   1.86962608e-02   1.86882716e-02   2.00828126e-02   2.33257857e-13   8.65973959e-15   5.10702591e-15   2.75335310e-14  -6.14040582e-09  -2.69250306e-08   2.61574449e+00   1.30254605e-01   2.48548988e+00
      300  1.16885610e+01  3.85481427e-02   1.75897508e-04   5.04679988e-04   5.32712704e-04   6.33688757e-04   9.89006895e-03   2.40014149e-02   2.05342847e-02   2.42024703e-02   2.35256259e-13   7.88258347e-15   5.60662627e-15   4.17443857e-14   3.07089141e-09  -4.53117869e-08   2.61574449e+00   1.30254646e-01   2.48548984e+00
      400  1.55828085e+01  3.90258358e-02   2.03882731e-04   5.78765098e-04   6.71170163e-04   7.39641540e-04   5.93393379e-03   2.24816675e-02   3.35665282e-02   2.34852118e-02   2.29594121e-13   8.27116153e-15   4.05231404e-15   1.15463195e-14  -3.97838350e-09  -6.52701686e-08   2.61574449e+00   1.30254682e-01   2.48548981e+00
      500  1.94843318e+01  3.98506103e-02   2.22481930e-04   1.13889763e-03   1.21798158e-03   9.41366713e-04   6.17508808e-03   3.18437637e-02   3.18077287e-02   2.05570296e-02   2.27484698e-13   9.15933995e-15   4.66293670e-15   1.42108547e-14  -7.75425646e-09  -8.89400674e-08   2.61574449e+00   1.30254859e-01   2.48548963e+00
      600  2.33837565e+01  3.90194528e-02   9.18623173e-04   2.05713846e-02   2.01829970e-02   1.03597600e-02   3.05283108e-02   5.07154114e-01   4.81896791e-01   2.20677877e-01   2.29150032e-13   6.27276009e-15   5.32907052e-15   1.77635684e-14  -1.30628727e-08  -1.16104310e-07   2.61574449e+00   1.30254764e-01   2.48548973e+00
      700  2.72765828e+01  3.85666213e-02   2.25029072e-02   6.08117506e-02   5.57555409e-02   6.70066209e-02   4.55947166e-01   7.10353386e-01   6.77886541e-01   1.53482669e+00   2.25819363e-13   8.32667268e-15   4.38538095e-15   3.46389584e-14  -6.10287446e-09  -1.40403565e-07   2.61574449e+00   1.30254670e-01   2.48548982e+00
      800  3.11674317e+01  3.85066780e-02   3.39553335e-02   7.13711384e-02   7.12722300e-02   1.01569569e-01   5.01501565e-01   7.13152360e-01   7.12980700e-01   1.64589093e+00   2.26485497e-13   8.88178420e-15   2.33146835e-15   2.57571742e-14   7.85620320e-09  -1.58933043e-07   2.61574449e+00   1.30255012e-01   2.48548948e+00
      900  3.50605290e+01  3.91457915e-02   3.39602629e-02   7.22254001e-02   7.23094742e-02   1.01564362e-01   5.03318680e-01   7.12545935e-01   7.28566999e-01   1.64670186e+00   2.29372077e-13   8.04911693e-15   4.21884749e-15   2.62012634e-14  -6.68405370e-09  -1.79484823e-07   2.61574449e+00   1.30255264e-01   2.48548923e+00
     1000  3.89614178e+01  3.97123233e-02   3.39596332e-02   7.22453498e-02   7.22878616e-02   1.01544871e-01   5.07210266e-01   7.19544870e-01   7.22718932e-01   1.64376366e+00   2.31037411e-13   5.99520433e-15   3.27515792e-15   1.19904087e-14  -8.67947098e-09  -2.00274337e-07   2.61574449e+00   1.30255282e-01   2.48548921e+00
     1100  4.28603453e+01  3.89631646e-02   3.39638067e-02   7.23156628e-02   7.22203967e-02   1.01581107e-01   5.06265975e-01   7.19008116e-01   7.10999883e-01   1.64148917e+00   2.26485497e-13   5.88418203e-15   4.66293670e-15   2.30926389e-14  -1.27110168e-08  -2.22425357e-07   2.61574449e+00   1.30255024e-01   2.48548947e+00
     1200  4.67534400e+01  3.85302994e-02   3.39646440e-02   7.22854079e-02   7.22501628e-02   1.01590690e-01   5.04804910e-01   7.11870237e-01   7.11753935e-01   1.64291145e+00   2.22821761e-13   7.27196081e-15   4.10782519e-15   2.39808173e-14   1.08039017e-09  -2.41994444e-07   2.61574449e+00   1.30254947e-01   2.48548954e+00
     1300  5.06449457e+01  3.85187574e-02   3.39599409e-02   7.22655215e-02   7.22730120e-02   1.01576741e-01   5.02230985e-01   7.15413090e-01   7.13153870e-01   1.64488875e+00   2.26485497e-13   7.66053887e-15   3.88578059e-15   4.35207426e-14   1.30209651e-08  -2.52875977e-07   2.61574449e+00   1.30255192e-01   2.48548930e+00
     1400  5.45395934e+01  3.91781343e-02   3.39545436e-02   7.22441933e-02   7.22886010e-02   1.01545862e-01   5.03826456e-01   7.13041639e-01   7.31037828e-01   1.64690655e+00   2.33590924e-13   7.54951657e-15   4.88498131e-15   2.57571742e-14  -7.04010904e-09  -2.69142575e-07   2.61574449e+00   1.30255496e-01   2.48548899e+00
     1500  5.84413026e+01  3.96672658e-02   3.39513540e-02   7.21967688e-02   7.23404942e-02   1.01534401e-01   5.05720907e-01   7.24284044e-01   7.18791032e-01   1.64428137e+00   2.26374475e-13   6.21724894e-15   3.33066907e-15   7.54951657e-15  -7.83418782e-09  -2.88223708e-07   2.61574449e+00   1.30255667e-01   2.48548882e+00
     1600  6.23403488e+01  3.89358913e-02   3.39551124e-02   7.22869529e-02   7.22461821e-02   1.01541761e-01   5.05857502e-01   7.25289891e-01   7.13736528e-01   1.63720820e+00   2.34035014e-13   4.71844785e-15   4.10782519e-15   1.95399252e-14  -1.51842741e-08  -3.04143677e-07   2.61574449e+00   1.30255423e-01   2.48548907e+00
     1700  6.62330113e+01  3.84696857e-02   3.39583501e-02   7.23267027e-02   7.22103527e-02   1.01584814e-01   5.04971214e-01   7.12512415e-01   7.13860908e-01   1.63833455e+00   2.27373675e-13   6.88338275e-15   3.88578059e-15   2.22044605e-14   1.02908735e-08  -3.15100968e-07   2.61574449e+00   1.30255200e-01   2.48548929e+00
     1800  7.01236030e+01  3.84997952e-02   3.39531539e-02   7.22852009e-02   7.22479458e-02   1.01583572e-01   5.03630352e-01   7.16094295e-01   7.12362820e-01   1.64282632e+00   2.25930386e-13   7.10542736e-15   6.10622664e-16   2.62012634e-14   1.30372078e-08  -3.14019720e-07   2.61574449e+00   1.30255493e-01   2.48548900e+00
     1900  7.40157232e+01  3.91655566e-02   3.39448418e-02   7.20979016e-02   7.24298904e-02   1.01542993e-01   5.04789547e-01   7.11608881e-01   7.28341064e-01   1.65103363e+00   2.25042207e-13   5.88418203e-15   2.38697950e-15   2.57571742e-14  -1.77405817e-09  -3.18791974e-07   2.61574449e+00   1.30255952e-01   2.48548854e+00
     2000  7.79141462e+01  3.95575516e-02   3.39429640e-02   7.20794475e-02   7.24460268e-02   1.01495835e-01   5.07382574e-01   7.17547642e-01   7.18370362e-01   1.64298562e+00   2.28150832e-13   4.32986980e-15   4.16333634e-15   3.33066907e-14  -4.52420388e-09  -3.26947311e-07   2.61574449e+00   1.30256057e-01   2.48548843e+00
     2100  8.18095793e+01  3.88721107e-02   3.39477068e-02   7.23017534e-02   7.22291027e-02   1.01513108e-01   5.05548755e-01   7.25022015e-01   7.13975104e-01   1.63529815e+00   2.21267449e-13   4.55191440e-15   2.27595720e-15   1.95399252e-14  -1.33795471e-08  -3.37401849e-07   2.61574449e+00   1.30255754e-01   2.48548874e+00
     2200  8.57005914e+01  3.85427338e-02   3.39471334e-02   7.24486605e-02   7.20780963e-02   1.01552315e-01   5.04389291e-01   7.15355887e-01   7.15377392e-01   1.63348024e+00   2.22932783e-13   4.49640325e-15   4.60742555e-15   3.59712260e-14   1.09331969e-08  -3.44700007e-07   2.61574449e+00   1.30255741e-01   2.48548875e+00
     2300  8.95893478e+01  3.84781869e-02   3.39451696e-02   7.22286247e-02   7.22948871e-02   1.01572440e-01   5.04126871e-01   7.18644672e-01   7.11487106e-01   1.64056983e+00   2.20379270e-13   4.77395901e-15   8.88178420e-16   2.39808173e-14   1.10085112e-08  -3.37683877e-07   2.61574449e+00   1.30255861e-01   2.48548863e+00
     2400  9.34784329e+01  3.92105454e-02   3.39371057e-02   7.20337664e-02   7.24891986e-02   1.01503743e-01   5.05200904e-01   7.16121607e-01   7.19595599e-01   1.64619898e+00   2.23931984e-13   3.83026943e-15   2.33146835e-15   2.53130850e-14   1.69695466e-09  -3.38118141e-07   2.61574449e+00   1.30256306e-01   2.48548818e+00
     2500  9.73754880e+01  3.94564003e-02   3.39342268e-02   7.22568630e-02   7.22678789e-02   1.01448314e-01   5.10678695e-01   7.14001548e-01   7.13883832e-01   1.64514183e+00   2.29150032e-13   5.27355937e-15   6.66133815e-16   1.77635684e-14  -3.39155389e-10  -3.36983765e-07   2.61574449e+00   1.30256454e-01   2.48548804e+00
     2600  1.01269165e+02  3.87431059e-02   3.39424383e-02   7.25871417e-02   7.19415724e-02   1.01541845e-01   5.04470250e-01   7.24553922e-01   7.11865376e-01   1.63466118e+00   2.26929586e-13   2.44249065e-15   1.49880108e-15   9.76996262e-15  -1.27178019e-08  -3.40935975e-07   2.61574449e+00   1.30255952e-01   2.48548854e+00
     2700  1.05159280e+02  3.86757543e-02   3.39440215e-02   7.23222344e-02   7.22133579e-02   1.01632512e-01   5.04455278e-01   7.16444733e-01   7.16517911e-01   1.63090164e+00   2.23265850e-13   4.27435864e-15   2.60902411e-15   2.35367281e-14   1.61571917e-08  -3.39641014e-07   2.61574449e+00   1.30255830e-01   2.48548866e+00
     2800  1.09046572e+02  3.84246324e-02   3.39334160e-02   7.18703069e-02   7.26632352e-02   1.01540594e-01   5.03372643e-01   7.15994806e-01   7.13825678e-01   1.63951214e+00   2.19824159e-13   5.05151476e-15   3.88578059e-16   1.37667655e-14   1.02218297e-08  -3.31749377e-07   2.61574449e+00   1.30256387e-01   2.48548810e+00
     2900  1.12935071e+02  3.91480634e-02   3.39272656e-02   7.21121944e-02   7.24161912e-02   1.01405978e-01   5.03336816e-01   7.13522091e-01   7.20988173e-01   1.64647236e+00   2.21711538e-13   3.33066907e-15   1.11022302e-15   2.75335310e-14   2.26968420e-09  -3.36288665e-07   2.61574449e+00   1.30256768e-01   2.48548772e+00
     2902  1.13000000e+02  2.56917414e-02   3.39263152e-02   7.21235895e-02   7.24044559e-02   1.01400206e-01   5.04663945e-01   7.12429760e-01   7.19937906e-01   1.64527380e+00   2.22488694e-13   4.10782519e-15   9.99200722e-16   2.44249065e-14  -4.16612248e-10  -3.36345693e-07   2.61574449e+00   1.30256826e-01   2.48548766e+00


==> postp/vortex/32_32_n_4/ducros_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.56806172e-06   3.87463075e-06   3.87463075e-06   1.03836143e-05   2.99837776e-05   1.04064446e-04   1.04064446e-04   2.33991612e-04   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   4.17209786e-16   6.61709498e-18   2.61574450e+00   1.30254574e-01   2.48548993e+00
      100  3.11332361e+00  3.10798366e-02   3.21956144e-05   7.85875095e-05   7.61948578e-05   8.87238584e-05   9.37881389e-04   2.46243098e-03   2.34383505e-03   2.11396855e-03   2.34257058e-14   2.24820162e-14   2.11497486e-14   1.74527059e-13   1.75881025e-09   1.30098116e-08   2.61574450e+00   1.30254575e-01   2.48548993e+00
      200  6.23465195e+00  3.07426590e-02   4.47460016e-05   1.14715182e-04   1.13388329e-04   1.26097043e-04   1.54423340e-03   4.59201183e-03   3.25439795e-03   4.30387410e-03   2.53130850e-14   1.88182803e-14   2.13162821e-14   1.56763491e-13   8.38519049e-09   2.29891676e-08   2.61574450e+00   1.30254578e-01   2.48548993e+00
      300  9.35675226e+00  3.10360845e-02   5.43306164e-05   1.38200388e-04   1.36148972e-04   1.47650040e-04   1.66020149e-03   4.67145910e-03   4.17040658e-03   4.28611693e-03   2.22044605e-14   2.37587727e-14   1.91513472e-14   1.58539848e-13   9.59398727e-09   3.18612297e-08   2.61574450e+00   1.30254582e-01   2.48548992e+00
      400  1.24714186e+01  3.18164620e-02   6.87405139e-05   1.65145838e-04   1.65742479e-04   1.67140973e-04   1.93466839e-03   6.99235627e-03   4.43515514e-03   4.64636841e-03   2.02060590e-14   1.66533454e-14   1.94844141e-14   1.65201186e-13  -4.59985282e-09   5.50695916e-08   2.61574450e+00   1.30254587e-01   2.48548992e+00
      500  1.55821914e+01  3.12174427e-02   8.76489705e-05   1.89977892e-04   1.87678191e-04   1.88871438e-04   3.04843030e-03   5.63858966e-03   5.96076380e-03   4.24844494e-03   2.17603713e-14   1.61537450e-14   1.88737914e-14   1.61204383e-13   1.63085979e-09   7.65408845e-08   2.61574450e+00   1.30254588e-01   2.48548991e+00
      600  1.87018128e+01  3.07507738e-02   1.08422927e-04   4.35867705e-04   4.34756783e-04   2.99542821e-04   3.57903543e-03   1.46220054e-02   1.47931108e-02   7.32794107e-03   2.29816166e-14   1.68198788e-14   1.47659662e-14   1.78079773e-13   1.32556900e-08   9.18999360e-08   2.61574450e+00   1.30254586e-01   2.48548992e+00
      700  2.18241387e+01  3.09011321e-02   1.54713101e-04   7.46859279e-03   7.43213662e-03   3.75309006e-03   4.10707580e-03   2.19731984e-01   2.17323719e-01   9.49726548e-02   3.51940699e-14   1.60427227e-14   1.60427227e-14   1.64313008e-13   1.97820032e-08   1.11466063e-07   2.61574450e+00   1.30254604e-01   2.48548990e+00
      800  2.49400345e+01  3.16202731e-02   5.03656279e-03   4.02103064e-02   3.83002597e-02   2.08006744e-02   1.45462570e-01   7.09092487e-01   6.14573185e-01   5.10066513e-01   2.43138842e-14   1.87627691e-14   1.88737914e-14   1.61204383e-13  -4.45579254e-09   1.28890240e-07   2.61574450e+00   1.30254586e-01   2.48548992e+00
      900  2.80493892e+01  3.13515945e-02   2.81026570e-02   6.37240095e-02   5.95216236e-02   8.49469687e-02   5.05299933e-01   7.13180232e-01   7.10292126e-01   1.64829395e+00   2.28705943e-14   1.48214774e-14   1.37112544e-14   1.60760294e-13  -5.22402114e-09   1.52788328e-07   2.61574450e+00   1.30254572e-01   2.48548993e+00
     1000  3.11673546e+01  3.08303829e-02   3.39669674e-02   7.13758610e-02   7.12707706e-02   1.01590314e-01   5.06311164e-01   7.11316553e-01   7.13709071e-01   1.64803899e+00   2.14273044e-14   1.18238752e-14   1.49880108e-14   1.65201186e-13   1.49466854e-08   1.73663739e-07   2.61574450e+00   1.30254587e-01   2.48548992e+00
     1100  3.42896024e+01  3.08041759e-02   3.39768190e-02   7.22792824e-02   7.22500467e-02   1.01605137e-01   5.05369845e-01   7.11795388e-01   7.09781996e-01   1.65050818e+00   2.93098879e-14   1.27675648e-14   1.27120536e-14   1.58539848e-13   1.96543413e-08   1.88862964e-07   2.61574450e+00   1.30254557e-01   2.48548995e+00
     1200  3.74077058e+01  3.14402927e-02   3.39760477e-02   7.22627154e-02   7.22671462e-02   1.01599722e-01   5.05761417e-01   7.12131082e-01   7.12123299e-01   1.65364013e+00   1.86517468e-14   8.88178420e-15   1.41553436e-14   1.66533454e-13   8.26275849e-10   2.02433006e-07   2.61574450e+00   1.30254612e-01   2.48548989e+00
     1300  4.05175415e+01  3.15227951e-02   3.39771859e-02   7.22384247e-02   7.22918107e-02   1.01603309e-01   5.08096147e-01   7.11252720e-01   7.12232080e-01   1.65029005e+00   2.18713936e-14   1.03805853e-14   9.21485110e-15   1.66533454e-13  -5.90663591e-09   2.29262493e-07   2.61574450e+00   1.30254569e-01   2.48548993e+00
     1400  4.36344098e+01  3.09188379e-02   3.39781630e-02   7.22381311e-02   7.22920268e-02   1.01601094e-01   5.07280379e-01   7.12583087e-01   7.14031198e-01   1.64720847e+00   2.60902411e-14   7.71605002e-15   1.29340982e-14   1.53654867e-13   1.23663039e-08   2.59801748e-07   2.61574450e+00   1.30254531e-01   2.48548997e+00
     1500  4.67564406e+01  3.07577730e-02   3.39773321e-02   7.22704577e-02   7.22597912e-02   1.01591952e-01   5.06693051e-01   7.11261200e-01   7.12447367e-01   1.64852557e+00   1.27675648e-14   9.65894031e-15   9.71445147e-15   1.31894495e-13   1.58024391e-08   2.78349212e-07   2.61574450e+00   1.30254593e-01   2.48548991e+00
     1600  4.98769068e+01  3.12639941e-02   3.39775823e-02   7.23072592e-02   7.22223410e-02   1.01594764e-01   5.05504672e-01   7.13109590e-01   7.09638948e-01   1.64888900e+00   1.21014310e-14   6.21724894e-15   8.71525074e-15   1.34114941e-13   1.51528271e-08   2.99956548e-07   2.61574450e+00   1.30254598e-01   2.48548991e+00
     1700  5.29879807e+01  3.17348489e-02   3.39790253e-02   7.23030523e-02   7.22266454e-02   1.01606987e-01   5.08582451e-01   7.11777838e-01   7.10581114e-01   1.65067222e+00   2.14273044e-14   7.77156117e-15   7.60502772e-15   1.32782674e-13  -2.20412667e-09   3.36437594e-07   2.61574450e+00   1.30254555e-01   2.48548995e+00
     1800  5.61025962e+01  3.10073375e-02   3.39794720e-02   7.22520499e-02   7.22795333e-02   1.01610509e-01   5.06630076e-01   7.13124142e-01   7.12854841e-01   1.64840569e+00   1.88737914e-14   5.05151476e-15   7.21644966e-15   1.40776280e-13   1.24175290e-08   3.69294442e-07   2.61574450e+00   1.30254566e-01   2.48548994e+00
     1900  5.92234145e+01  3.07744156e-02   3.39808919e-02   7.22041005e-02   7.23257915e-02   1.01604409e-01   5.07647474e-01   7.11240564e-01   7.13162818e-01   1.64619345e+00   1.34336986e-14   4.82947016e-15   5.82867088e-15   1.24344979e-13   1.13017797e-08   3.94242519e-07   2.61574450e+00   1.30254519e-01   2.48548998e+00
     2000  6.23443834e+01  3.10850542e-02   3.39796611e-02   7.22181869e-02   7.23113509e-02   1.01586230e-01   5.07582669e-01   7.12171210e-01   7.11592534e-01   1.64661535e+00   1.21014310e-14   7.49400542e-15   6.55031585e-15   1.19459997e-13   1.82445493e-08   4.30695287e-07   2.61574450e+00   1.30254637e-01   2.48548987e+00
     2100  6.54568213e+01  3.19529055e-02   3.39807891e-02   7.22848828e-02   7.22436006e-02   1.01585105e-01   5.08838532e-01   7.12612910e-01   7.11341495e-01   1.64833849e+00   2.35367281e-14   1.05471187e-15   2.27595720e-15   1.32782674e-13  -2.72719283e-09   4.63034538e-07   2.61574450e+00   1.30254616e-01   2.48548989e+00
     2200  6.85683833e+01  3.10873265e-02   3.39828459e-02   7.23228627e-02   7.22064301e-02   1.01603001e-01   5.07618938e-01   7.11760304e-01   7.11985304e-01   1.64936324e+00   1.11022302e-14   1.16573418e-15   3.16413562e-15   1.31894495e-13   2.02341459e-08   4.94943822e-07   2.61574450e+00   1.30254555e-01   2.48548995e+00
     2300  7.16880119e+01  3.07857945e-02   3.39838894e-02   7.22824721e-02   7.22452381e-02   1.01609275e-01   5.07025617e-01   7.12838229e-01   7.12202152e-01   1.64796208e+00   1.11022302e-14   1.38777878e-15   2.33146835e-15   1.20348176e-13   3.58861253e-09   5.25396472e-07   2.61574450e+00   1.30254562e-01   2.48548994e+00
     2400  7.48090190e+01  3.09573005e-02   3.39831701e-02   7.22256731e-02   7.23036197e-02   1.01600033e-01   5.09026997e-01   7.10501553e-01   7.11232067e-01   1.64823963e+00   9.21485110e-15   0.00000000e+00   1.22124533e-15   1.25233157e-13   8.00947472e-09   5.62889561e-07   2.61574450e+00   1.30254665e-01   2.48548984e+00
     2500  7.79235697e+01  3.17909032e-02   3.39837982e-02   7.22114880e-02   7.23164122e-02   1.01585841e-01   5.10975763e-01   7.11867010e-01   7.11520791e-01   1.64843939e+00   1.43218770e-14   0.00000000e+00   3.88578059e-16   1.07469589e-13   6.68653110e-09   5.95524634e-07   2.61574450e+00   1.30254677e-01   2.48548983e+00
     2600  8.10328095e+01  3.12318272e-02   3.39873403e-02   7.22684910e-02   7.22598493e-02   1.01590918e-01   5.08483814e-01   7.13834504e-01   7.14885974e-01   1.64938049e+00   5.77315973e-15   1.49880108e-15   5.55111512e-17   1.06137321e-13   1.94704568e-08   6.26160953e-07   2.61574450e+00   1.30254548e-01   2.48548995e+00
     2700  8.41509767e+01  3.07521366e-02   3.39871611e-02   7.23299179e-02   7.21996587e-02   1.01597977e-01   5.06281346e-01   7.13782305e-01   7.13642186e-01   1.64905566e+00   1.83186799e-14   2.94209102e-15   8.32667268e-16   1.02140518e-13   1.13668127e-08   6.62569793e-07   2.61574450e+00   1.30254626e-01   2.48548988e+00
     2800  8.72722598e+01  3.08441807e-02   3.39869069e-02   7.23045763e-02   7.22239132e-02   1.01604801e-01   5.08681187e-01   7.10311736e-01   7.09558822e-01   1.64788744e+00   1.01030295e-14   2.94209102e-15   3.10862447e-15   8.08242362e-14   1.21478255e-09   6.91729467e-07   2.61574450e+00   1.30254692e-01   2.48548981e+00
     2900  9.03878954e+01  3.15107368e-02   3.39877359e-02   7.22260723e-02   7.23020704e-02   1.01602109e-01   5.09090664e-01   7.12782005e-01   7.13296912e-01   1.65415211e+00   1.08801856e-14   8.04911693e-15   6.60582700e-15   1.19459997e-13   5.29512208e-09   7.21823988e-07   2.61574450e+00   1.30254686e-01   2.48548982e+00
     3000  9.34953396e+01  3.14333661e-02   3.39890113e-02   7.22071561e-02   7.23224012e-02   1.01590726e-01   5.12052838e-01   7.11879309e-01   7.12466877e-01   1.65032946e+00   1.42108547e-14   5.55111512e-15   3.27515792e-15   7.59392549e-14   1.51242480e-08   7.50806625e-07   2.61574450e+00   1.30254663e-01   2.48548984e+00
     3100  9.66117414e+01  3.07808931e-02   3.39898646e-02   7.22666320e-02   7.22645224e-02   1.01584562e-01   5.08612891e-01   7.10987873e-01   7.12858782e-01   1.65100470e+00   1.37667655e-14   4.05231404e-15   2.55351296e-15   9.28146449e-14   2.24234982e-08   7.72041580e-07   2.61574450e+00   1.30254665e-01   2.48548984e+00
     3200  9.97324734e+01  3.07453645e-02   3.39899471e-02   7.23376071e-02   7.21916053e-02   1.01587689e-01   5.06164362e-01   7.12560515e-01   7.08074197e-01   1.64847867e+00   8.21565038e-15   7.49400542e-15   5.27355937e-15   8.34887715e-14   1.47614324e-09   7.96560633e-07   2.61574450e+00   1.30254727e-01   2.48548978e+00
     3300  1.02849247e+02  3.13185949e-02   3.39877335e-02   7.23403369e-02   7.21896327e-02   1.01591339e-01   5.09806059e-01   7.13063552e-01   7.10275937e-01   1.65241451e+00   1.54321000e-14   6.77236045e-15   4.38538095e-15   1.01252340e-13   7.68621172e-09   8.16021747e-07   2.61574450e+00   1.30254893e-01   2.48548961e+00
     3400  1.05955427e+02  3.15674437e-02   3.39920235e-02   7.22562967e-02   7.22743205e-02   1.01612076e-01   5.12193680e-01   7.11479661e-01   7.13267125e-01   1.65148951e+00   1.47659662e-14   8.54871729e-15   6.49480469e-15   1.09690035e-13   2.29684847e-09   8.36544210e-07   2.61574450e+00   1.30254670e-01   2.48548983e+00
     3500  1.09068159e+02  3.08753241e-02   3.39919030e-02   7.21853706e-02   7.23455534e-02   1.01596726e-01   5.08562645e-01   7.10310057e-01   7.13723213e-01   1.64957064e+00   2.02060590e-14   1.06581410e-14   7.16093851e-15   8.97060204e-14   7.95986094e-09   8.28512401e-07   2.61574450e+00   1.30254708e-01   2.48548980e+00
     3600  1.12186417e+02  3.07074207e-02   3.39917944e-02   7.22207307e-02   7.23075557e-02   1.01574157e-01   5.06579417e-01   7.09672802e-01   7.11426471e-01   1.64731740e+00   1.48769885e-14   1.25455202e-14   9.82547377e-15   6.83897383e-14  -6.34370564e-09   8.36934177e-07   2.61574450e+00   1.30254780e-01   2.48548972e+00
     3639  1.13400000e+02  2.83034820e-02   3.39922354e-02   7.22574061e-02   7.22706043e-02   1.01573085e-01   5.11055449e-01   7.12931050e-01   7.11504749e-01   1.65017294e+00   1.46549439e-14   1.21569421e-14   9.04831765e-15   7.06101844e-14   8.75245776e-10   8.40120013e-07   2.61574450e+00   1.30254762e-01   2.48548974e+00


==> postp/vortex/32_32_n_4/kg_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.56806172e-06   3.87463075e-06   3.87463075e-06   1.03836143e-05   2.99837776e-05   1.04064446e-04   1.04064446e-04   2.33991612e-04   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   4.45323982e-16   6.61709498e-18   2.61574450e+00   1.30254574e-01   2.48548993e+00
      100  3.11313537e+00  3.10709644e-02   4.49409986e-05   6.15946079e-05   5.95937740e-05   9.37926145e-05   1.44999135e-03   2.72672349e-03   3.03646474e-03   3.02322605e-03   2.08721929e-14   2.10942375e-14   1.97619698e-14   1.78079773e-13   1.97917444e-09   5.93307671e-09   2.61574450e+00   1.30254573e-01   2.48548993e+00
      200  6.23446598e+00  3.07407139e-02   6.38131898e-05   9.01014168e-05   8.37551108e-05   1.27953724e-04   1.80283248e-03   4.04711455e-03   3.21603532e-03   2.85251774e-03   2.38697950e-14   2.11497486e-14   2.13162821e-14   1.73194792e-13   1.50132712e-09   1.27045452e-08   2.61574450e+00   1.30254573e-01   2.48548993e+00
      300  9.35650157e+00  3.10398876e-02   7.61547620e-05   1.12218363e-04   1.08197452e-04   1.51528523e-04   2.20052123e-03   5.33315588e-03   4.48917553e-03   3.57200719e-03   2.28705943e-14   1.95954364e-14   2.23709939e-14   1.66089364e-13   1.85964060e-09   1.98909717e-08   2.61574450e+00   1.30254575e-01   2.48548993e+00
      400  1.24711571e+01  3.18152346e-02   9.26895170e-05   1.30719137e-04   1.32004345e-04   1.70407142e-04   3.77871792e-03   6.68717728e-03   5.48416254e-03   3.80719915e-03   2.76445533e-14   1.96509475e-14   1.90403249e-14   1.68309811e-13   7.21792255e-09   3.40436348e-08   2.61574450e+00   1.30254576e-01   2.48548993e+00
      500  1.55819850e+01  3.12060145e-02   1.18836259e-04   1.48329874e-04   1.49789281e-04   2.06129387e-04   3.63929599e-03   5.72668830e-03   7.15730486e-03   4.06894995e-03   2.76445533e-14   1.85407245e-14   1.41553436e-14   1.74971149e-13   8.66260378e-09   5.06324505e-08   2.61574450e+00   1.30254574e-01   2.48548993e+00
      600  1.87018067e+01  3.07504683e-02   1.39123391e-04   4.16252531e-04   4.16593127e-04   2.83129619e-04   3.71394277e-03   1.46058204e-02   1.46035402e-02   6.43566269e-03   2.12052598e-14   1.66533454e-14   1.85962357e-14   1.78523862e-13   4.94229561e-09   6.82358694e-08   2.61574450e+00   1.30254575e-01   2.48548993e+00
      700  2.18243884e+01  3.09177477e-02   1.77185038e-04   7.47045295e-03   7.43266268e-03   3.75354558e-03   5.04392994e-03   2.20385788e-01   2.18097960e-01   9.54422645e-02   2.99760217e-14   1.55986335e-14   1.57651669e-14   1.44328993e-13   3.88635369e-09   8.79742500e-08   2.61574450e+00   1.30254601e-01   2.48548990e+00
      800  2.49406232e+01  3.16144720e-02   5.04090042e-03   4.02185533e-02   3.83060679e-02   2.08077767e-02   1.45665592e-01   7.10023741e-01   6.14165572e-01   5.09659220e-01   1.94289029e-14   1.52655666e-14   1.55431223e-14   1.60316205e-13   5.70553640e-09   1.17129299e-07   2.61574450e+00   1.30254570e-01   2.48548993e+00
      900  2.80503707e+01  3.13688718e-02   2.81089005e-02   6.37262450e-02   5.95283985e-02   8.49679698e-02   5.05856069e-01   7.12956518e-01   7.10962798e-01   1.64833581e+00   2.78665979e-14   1.47659662e-14   1.13797860e-14   1.73194792e-13   1.48270092e-08   1.41462626e-07   2.61574450e+00   1.30254580e-01   2.48548992e+00
     1000  3.11688495e+01  3.08267159e-02   3.39673851e-02   7.13812931e-02   7.12710813e-02   1.01590235e-01   5.06512358e-01   7.11249304e-01   7.12831479e-01   1.64689826e+00   1.08801856e-14   1.25455202e-14   1.58206781e-14   1.64313008e-13   1.03722369e-08   1.66598804e-07   2.61574450e+00   1.30254588e-01   2.48548992e+00
     1100  3.42916113e+01  3.08128734e-02   3.39773990e-02   7.22867629e-02   7.22447150e-02   1.01605779e-01   5.05010616e-01   7.11707142e-01   7.10133981e-01   1.64963415e+00   1.82076576e-14   1.12687637e-14   1.23789867e-14   1.46105350e-13   5.19525927e-09   2.00126827e-07   2.61574450e+00   1.30254564e-01   2.48548994e+00
     1200  3.74101731e+01  3.14423646e-02   3.39771002e-02   7.22679819e-02   7.22651348e-02   1.01603979e-01   5.05272402e-01   7.12978699e-01   7.12707704e-01   1.65085798e+00   1.94289029e-14   9.76996262e-15   1.34336986e-14   1.46105350e-13   2.27576680e-09   2.34016418e-07   2.61574450e+00   1.30254607e-01   2.48548990e+00
     1300  4.05204374e+01  3.15550848e-02   3.39781840e-02   7.22393732e-02   7.22939890e-02   1.01605856e-01   5.08028468e-01   7.11641603e-01   7.13391558e-01   1.64988122e+00   1.77635684e-14   9.99200722e-15   1.13797860e-14   1.28341782e-13   1.55687376e-08   2.64225906e-07   2.61574450e+00   1.30254572e-01   2.48548993e+00
     1400  4.36376452e+01  3.09235297e-02   3.39787341e-02   7.22292321e-02   7.23040731e-02   1.01600050e-01   5.07725363e-01   7.12398372e-01   7.14014130e-01   1.64687437e+00   2.35367281e-14   8.43769499e-15   1.21569421e-14   1.36779477e-13   1.69648453e-08   2.92316607e-07   2.61574450e+00   1.30254569e-01   2.48548993e+00
     1500  4.67600737e+01  3.07489850e-02   3.39784048e-02   7.22559188e-02   7.22766588e-02   1.01590860e-01   5.07701013e-01   7.10775908e-01   7.11713609e-01   1.64786709e+00   2.04281037e-14   6.16173779e-15   9.32587341e-15   1.42996726e-13   4.52067284e-09   3.26584413e-07   2.61574450e+00   1.30254623e-01   2.48548988e+00
     1600  4.98807271e+01  3.12932595e-02   3.39792317e-02   7.23002732e-02   7.22327729e-02   1.01596437e-01   5.04955381e-01   7.12049724e-01   7.10794800e-01   1.64821540e+00   8.65973959e-15   7.60502772e-15   8.93729535e-15   1.36335387e-13   2.09893787e-09   3.63255972e-07   2.61574450e+00   1.30254607e-01   2.48548990e+00
     1700  5.29924883e+01  3.17656738e-02   3.39807905e-02   7.23134533e-02   7.22186289e-02   1.01605303e-01   5.08073304e-01   7.12291783e-01   7.11679301e-01   1.64926546e+00   2.66453526e-14   7.88258347e-15   7.88258347e-15   1.17683641e-13   1.45595367e-08   4.00814008e-07   2.61574450e+00   1.30254563e-01   2.48548994e+00
     1800  5.61075467e+01  3.09721274e-02   3.39815824e-02   7.22729112e-02   7.22607771e-02   1.01611945e-01   5.07336115e-01   7.12924015e-01   7.14129050e-01   1.64750376e+00   1.47659662e-14   5.38458167e-15   7.93809463e-15   1.37667655e-13   2.12989721e-08   4.38389964e-07   2.61574450e+00   1.30254566e-01   2.48548994e+00
     1900  5.92289060e+01  3.07065994e-02   3.39825282e-02   7.22090962e-02   7.23243629e-02   1.01607293e-01   5.09286816e-01   7.10907587e-01   7.11422915e-01   1.64568953e+00   1.77635684e-14   2.27595720e-15   6.60582700e-15   1.12354570e-13   1.11320740e-08   4.81413127e-07   2.61574450e+00   1.30254569e-01   2.48548993e+00
     2000  6.23508882e+01  3.11005093e-02   3.39828516e-02   7.22101766e-02   7.23232865e-02   1.01591301e-01   5.08526774e-01   7.11249437e-01   7.12984869e-01   1.64680659e+00   2.04281037e-14   2.27595720e-15   6.71684930e-15   1.27453603e-13   1.48222398e-08   5.31904112e-07   2.61574450e+00   1.30254619e-01   2.48548988e+00
     2100  6.54643467e+01  3.18968183e-02   3.39849650e-02   7.22671706e-02   7.22648452e-02   1.01589560e-01   5.07960555e-01   7.11909719e-01   7.11080505e-01   1.64788107e+00   1.62092562e-14   1.94289029e-15   1.72084569e-15   1.23900890e-13   2.95634569e-08   6.05371475e-07   2.61574450e+00   1.30254597e-01   2.48548991e+00
     2200  6.85760131e+01  3.11670006e-02   3.39874149e-02   7.23111627e-02   7.22213918e-02   1.01595420e-01   5.08714563e-01   7.11112138e-01   7.21608508e-01   1.64872844e+00   2.55351296e-14   1.11022302e-16   7.77156117e-16   1.36335387e-13   6.86741953e-08   6.96392175e-07   2.61574450e+00   1.30254619e-01   2.48548988e+00
     2300  7.16956308e+01  3.08094824e-02   3.39911824e-02   7.23056514e-02   7.22268786e-02   1.01600554e-01   5.08534797e-01   7.13891374e-01   7.10949919e-01   1.64820412e+00   7.54951657e-15   1.94289029e-15   2.10942375e-15   1.11910481e-13   4.31453727e-08   8.49214555e-07   2.61574450e+00   1.30254673e-01   2.48548983e+00
     2400  7.48156026e+01  3.10538495e-02   3.39966029e-02   7.22419342e-02   7.22931770e-02   1.01602223e-01   5.08702119e-01   7.12873874e-01   7.11950018e-01   1.64693976e+00   2.03170814e-14   6.66133815e-16   1.38777878e-15   1.20348176e-13   1.25635955e-07   1.10264880e-06   2.61574450e+00   1.30254722e-01   2.48548978e+00
     2500  7.79293107e+01  3.16730460e-02   3.40061447e-02   7.22335275e-02   7.23023163e-02   1.01578580e-01   5.10648142e-01   7.14998013e-01   7.12585286e-01   1.64793433e+00   5.77315973e-15   4.99600361e-16   3.55271368e-15   1.10134124e-13   1.87448509e-07   1.48948855e-06   2.61574450e+00   1.30254867e-01   2.48548964e+00
     2600  8.10354243e+01  3.10086169e-02   3.40222686e-02   7.22798404e-02   7.22661300e-02   1.01570274e-01   5.11949980e-01   7.14131185e-01   7.31982613e-01   1.65041631e+00   1.48769885e-14   5.27355937e-15   1.49880108e-15   9.37028233e-14   3.26852468e-07   2.24321850e-06   2.61574450e+00   1.30255012e-01   2.48548949e+00
     2700  8.41447939e+01  3.05958274e-02   3.40561517e-02   7.23184776e-02   7.22282210e-02   1.01570744e-01   5.08871736e-01   7.07450455e-01   7.12222064e-01   1.64832501e+00   1.31006317e-14   3.38618023e-15   6.10622664e-16   9.99200722e-14   6.27584681e-07   3.39356998e-06   2.61574450e+00   1.30255132e-01   2.48548937e+00
     2800  8.72544228e+01  3.07154643e-02   3.41007808e-02   7.23371959e-02   7.22323401e-02   1.01544539e-01   5.10593113e-01   7.09536799e-01   7.13981628e-01   1.64957945e+00   1.63202785e-14   4.94049246e-15   3.88578059e-16   1.10134124e-13   6.99811921e-07   5.24655843e-06   2.61574450e+00   1.30255727e-01   2.48548878e+00
     2900  9.03423438e+01  3.14208538e-02   3.41773036e-02   7.22682577e-02   7.23266518e-02   1.01520419e-01   5.36577002e-01   7.18768415e-01   7.18669061e-01   1.65126084e+00   1.66533454e-14   7.88258347e-15   3.55271368e-15   9.68114477e-14   8.54608183e-07   9.07755717e-06   2.61574450e+00   1.30256487e-01   2.48548802e+00
     3000  9.34068464e+01  3.03524497e-02   3.43233900e-02   7.22502917e-02   7.23860289e-02   1.01424273e-01   5.16906717e-01   7.18156603e-01   7.49642153e-01   1.66715303e+00   1.77635684e-14   7.04991621e-15   5.38458167e-15   9.99200722e-14   2.64808202e-06   1.40637006e-05   2.61574450e+00   1.30257992e-01   2.48548651e+00
     3100  9.64729712e+01  2.99204858e-02   3.45185875e-02   7.24615558e-02   7.22264983e-02   1.01304333e-01   5.06731271e-01   7.24739953e-01   7.24616855e-01   1.64911011e+00   2.37587727e-14   3.94129174e-15   5.60662627e-15   9.76996262e-14   3.38084065e-06   2.34715095e-05   2.61574450e+00   1.30260408e-01   2.48548409e+00
     3200  9.94988051e+01  3.03640170e-02   3.47910998e-02   7.24654684e-02   7.22960618e-02   1.01336069e-01   5.44314892e-01   7.68530191e-01   7.15317996e-01   1.66111178e+00   9.54791801e-15   1.01585407e-14   4.21884749e-15   9.90318938e-14   1.26898073e-06   3.42051267e-05   2.61574450e+00   1.30261361e-01   2.48548314e+00
     3300  1.02511269e+02  3.00463850e-02   3.50853116e-02   7.26806697e-02   7.20385724e-02   1.01113253e-01   5.25984725e-01   7.83773160e-01   7.92613368e-01   1.64857353e+00   1.15463195e-14   6.55031585e-15   4.55191440e-15   8.57092175e-14  -7.00886364e-07   4.53132993e-05   2.61574450e+00   1.30264674e-01   2.48547983e+00
     3400  1.05510384e+02  3.01001259e-02   3.53359050e-02   7.26236400e-02   7.22515416e-02   1.01078339e-01   5.55807449e-01   8.42570305e-01   7.22075857e-01   1.64788850e+00   1.08801856e-14   8.04911693e-15   7.77156117e-15   1.01696429e-13   1.72197001e-05   5.91311384e-05   2.61574450e+00   1.30267350e-01   2.48547715e+00
     3500  1.08491371e+02  2.99290570e-02   3.56209004e-02   7.24236983e-02   7.23787560e-02   1.00972789e-01   5.10937942e-01   7.39389302e-01   7.16827262e-01   1.63321870e+00   7.10542736e-15   9.15933995e-15   5.38458167e-15   7.19424520e-14   2.35525722e-07   6.65467040e-05   2.61574450e+00   1.30268833e-01   2.48547567e+00
     3600  1.11487778e+02  3.00992834e-02   3.58581542e-02   7.21179620e-02   7.27579375e-02   1.00945416e-01   5.50975048e-01   7.47602723e-01   7.88014450e-01   1.68136764e+00   1.76525461e-14   9.32587341e-15   1.10467191e-14   9.28146449e-14   2.84575369e-07   7.67139542e-05   2.61574450e+00   1.30268960e-01   2.48547554e+00
     3664  1.13400000e+02  2.25208506e-02   3.59878715e-02   7.19474326e-02   7.28630538e-02   1.00950950e-01   5.64527756e-01   7.56055386e-01   7.78561178e-01   1.66270609e+00   1.53210777e-14   1.30451205e-14   8.27116153e-15   9.14823772e-14   9.50467439e-06   8.02486214e-05   2.61574450e+00   1.30268147e-01   2.48547636e+00


==> postp/vortex/32_32_n_4/mkep_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.56806172e-06   3.87463075e-06   3.87463075e-06   1.03836143e-05   2.99837776e-05   1.04064446e-04   1.04064446e-04   2.33991612e-04   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   1.24159789e-16   6.61709498e-18   2.61574450e+00   1.30254574e-01   2.48548993e+00
      100  3.11315739e+00  3.10730085e-02   3.63887111e-05   6.06520506e-05   5.96901180e-05   8.54082977e-05   1.27226092e-03   2.74438118e-03   3.03420223e-03   2.42977463e-03   1.64313008e-14   2.10942375e-14   2.27040609e-14   1.62980740e-13   6.27084538e-10   3.50535781e-09   2.61574450e+00   1.30254573e-01   2.48548993e+00
      200  6.23446580e+00  3.07436786e-02   5.03768635e-05   8.70408216e-05   8.25389058e-05   1.17781643e-04   1.47865772e-03   4.09458873e-03   3.22596221e-03   2.87619347e-03   2.33146835e-14   1.93733918e-14   2.07611706e-14   1.72750703e-13   1.30429673e-09   7.16618123e-09   2.61574450e+00   1.30254572e-01   2.48548993e+00
      300  9.35647536e+00  3.10367119e-02   6.01352948e-05   1.06785256e-04   1.05408337e-04   1.40644307e-04   1.82942617e-03   5.38320726e-03   4.20994616e-03   3.12559187e-03   2.28705943e-14   1.80411242e-14   2.00950367e-14   1.62980740e-13   1.64013867e-09   1.09738426e-08   2.61574450e+00   1.30254574e-01   2.48548993e+00
      400  1.24711818e+01  3.18129216e-02   7.25111826e-05   1.23294462e-04   1.28288533e-04   1.54330282e-04   2.69696924e-03   6.68933915e-03   5.46630421e-03   3.83080431e-03   1.56541446e-14   1.78745907e-14   1.94844141e-14   1.67865721e-13   2.52166110e-09   1.92884330e-08   2.61574450e+00   1.30254575e-01   2.48548993e+00
      500  1.55820956e+01  3.12105912e-02   9.16109874e-05   1.38527727e-04   1.45729041e-04   1.82397772e-04   2.84409867e-03   5.08231997e-03   6.84419489e-03   4.30669958e-03   2.57571742e-14   1.50990331e-14   2.00950367e-14   1.56319402e-13   4.61781286e-09   2.88777649e-08   2.61574450e+00   1.30254572e-01   2.48548993e+00
      600  1.87018558e+01  3.07547888e-02   1.05727504e-04   4.11428997e-04   4.14177533e-04   2.65416895e-04   2.58571380e-03   1.46192472e-02   1.46172309e-02   6.38447093e-03   1.62092562e-14   1.63757896e-14   1.70419234e-14   1.76747506e-13   3.83558186e-09   3.84882645e-08   2.61574450e+00   1.30254571e-01   2.48548993e+00
      700  2.18244233e+01  3.09143601e-02   1.45263491e-04   7.46986027e-03   7.43263277e-03   3.75207875e-03   3.70940558e-03   2.20351657e-01   2.18113188e-01   9.56918304e-02   1.27675648e-14   1.37112544e-14   1.70974346e-14   1.53654867e-13   2.96330823e-09   4.87579052e-08   2.61574450e+00   1.30254595e-01   2.48548991e+00
      800  2.49407579e+01  3.16117794e-02   5.03916119e-03   4.02203250e-02   3.83068613e-02   2.08082068e-02   1.45315374e-01   7.09916388e-01   6.14164324e-01   5.09349164e-01   1.24344979e-14   1.59872116e-14   1.55986335e-14   1.59872116e-13   7.93863253e-10   6.44597645e-08   2.61574450e+00   1.30254567e-01   2.48548994e+00
      900  2.80505512e+01  3.13664103e-02   2.81095137e-02   6.37266470e-02   5.95296885e-02   8.49705856e-02   5.05364496e-01   7.13012829e-01   7.10693104e-01   1.64809357e+00   2.25375274e-14   1.14908083e-14   1.32116540e-14   1.76303416e-13   6.71020310e-09   7.78615530e-08   2.61574450e+00   1.30254572e-01   2.48548993e+00
     1000  3.11689456e+01  3.08320356e-02   3.39669406e-02   7.13788700e-02   7.12732052e-02   1.01590374e-01   5.06303936e-01   7.11333002e-01   7.12690697e-01   1.64695609e+00   1.67643677e-14   1.17683641e-14   1.11022302e-14   1.44328993e-13   7.09390366e-09   9.07666706e-08   2.61574450e+00   1.30254575e-01   2.48548993e+00
     1100  3.42916734e+01  3.08146646e-02   3.39767252e-02   7.22848701e-02   7.22461401e-02   1.01604764e-01   5.04930479e-01   7.11751593e-01   7.10089067e-01   1.64949276e+00   1.79856130e-14   1.45439216e-14   1.30451205e-14   1.31894495e-13   2.98799172e-09   1.07846838e-07   2.61574450e+00   1.30254554e-01   2.48548995e+00
     1200  3.74102739e+01  3.14393323e-02   3.39761772e-02   7.22693404e-02   7.22632382e-02   1.01602490e-01   5.05760717e-01   7.12688467e-01   7.12588825e-01   1.65040432e+00   2.17603713e-14   1.25455202e-14   1.32671651e-14   1.48325796e-13  -8.77871395e-10   1.26106310e-07   2.61574450e+00   1.30254602e-01   2.48548990e+00
     1300  4.05204527e+01  3.15469932e-02   3.39772609e-02   7.22430022e-02   7.22899144e-02   1.01605597e-01   5.06936541e-01   7.11550046e-01   7.12978995e-01   1.64950234e+00   1.77635684e-14   9.65894031e-15   1.12687637e-14   1.34559031e-13   7.84814580e-09   1.44021222e-07   2.61574450e+00   1.30254556e-01   2.48548995e+00
     1400  4.36375080e+01  3.09174716e-02   3.39776746e-02   7.22322550e-02   7.23005033e-02   1.01600431e-01   5.07423263e-01   7.12578910e-01   7.13923905e-01   1.64707742e+00   2.65343303e-14   1.12132525e-14   8.49320614e-15   1.39444012e-13   1.24670675e-08   1.60563018e-07   2.61574450e+00   1.30254551e-01   2.48548995e+00
     1500  4.67597560e+01  3.07546141e-02   3.39771412e-02   7.22538369e-02   7.22781836e-02   1.01590901e-01   5.06966118e-01   7.10694445e-01   7.11885984e-01   1.64766379e+00   2.29816166e-14   1.04916076e-14   1.01585407e-14   1.39444012e-13   4.46457962e-09   1.80448014e-07   2.61574450e+00   1.30254607e-01   2.48548990e+00
     1600  4.98803171e+01  3.12906809e-02   3.39777546e-02   7.22956861e-02   7.22369341e-02   1.01595251e-01   5.05329470e-01   7.11805337e-01   7.10516271e-01   1.64838148e+00   1.67643677e-14   8.27116153e-15   7.10542736e-15   1.28785871e-13   1.69304345e-09   2.04707529e-07   2.61574450e+00   1.30254597e-01   2.48548991e+00
     1700  5.29919752e+01  3.17624675e-02   3.39792370e-02   7.23123232e-02   7.22190818e-02   1.01603737e-01   5.07585445e-01   7.12402045e-01   7.11408328e-01   1.64935480e+00   1.72084569e-14   5.93969318e-15   8.71525074e-15   1.28785871e-13   8.62244672e-09   2.31408194e-07   2.61574450e+00   1.30254548e-01   2.48548996e+00
     1800  5.61069652e+01  3.09640153e-02   3.39800797e-02   7.22746924e-02   7.22584733e-02   1.01611499e-01   5.06913658e-01   7.12912782e-01   7.13160747e-01   1.64790594e+00   7.77156117e-15   4.82947016e-15   7.54951657e-15   1.33670852e-13   1.63632614e-08   2.61562310e-07   2.61574450e+00   1.30254541e-01   2.48548996e+00
     1900  5.92282109e+01  3.07113377e-02   3.39809461e-02   7.22149661e-02   7.23181654e-02   1.01606834e-01   5.08480901e-01   7.11170711e-01   7.11818238e-01   1.64601922e+00   1.92068583e-14   3.16413562e-15   5.10702591e-15   1.27897692e-13   1.33787239e-08   2.98824847e-07   2.61574450e+00   1.30254548e-01   2.48548996e+00
     2000  6.23497289e+01  3.10694003e-02   3.39812549e-02   7.22126596e-02   7.23203170e-02   1.01590913e-01   5.08211813e-01   7.11378514e-01   7.12484927e-01   1.64731720e+00   1.40998324e-14   4.05231404e-15   4.27435864e-15   1.28785871e-13   1.65275436e-08   3.49618645e-07   2.61574450e+00   1.30254613e-01   2.48548989e+00
     2100  6.54625476e+01  3.18816840e-02   3.39837466e-02   7.22610716e-02   7.22708408e-02   1.01588187e-01   5.08955534e-01   7.11431072e-01   7.11012858e-01   1.64799844e+00   1.97619698e-14   5.38458167e-15   5.88418203e-15   1.13242749e-13   2.62272354e-08   4.40513866e-07   2.61574450e+00   1.30254601e-01   2.48548990e+00
     2200  6.85734634e+01  3.12227795e-02   3.39876190e-02   7.23038658e-02   7.22288816e-02   1.01594779e-01   5.08156266e-01   7.10935140e-01   7.16966593e-01   1.64926337e+00   1.94289029e-14   2.05391260e-15   4.49640325e-15   1.24344979e-13   9.90630638e-08   5.75197916e-07   2.61574450e+00   1.30254606e-01   2.48548990e+00
     2300  7.16920157e+01  3.08695554e-02   3.39935490e-02   7.23025422e-02   7.22301479e-02   1.01597497e-01   5.07512212e-01   7.12569293e-01   7.11068463e-01   1.64775958e+00   2.39808173e-14   6.10622664e-16   3.16413562e-15   1.01252340e-13   8.62800309e-08   8.06016233e-07   2.61574450e+00   1.30254686e-01   2.48548982e+00
     2400  7.48105282e+01  3.10542642e-02   3.40024755e-02   7.22565761e-02   7.22805409e-02   1.01595361e-01   5.07924524e-01   7.12660328e-01   7.11925382e-01   1.64775933e+00   2.23154828e-14   3.33066907e-16   3.16413562e-15   9.41469125e-14   1.55666308e-07   1.22534853e-06   2.61574450e+00   1.30254796e-01   2.48548971e+00
     2500  7.79220985e+01  3.16889105e-02   3.40194765e-02   7.22538406e-02   7.22860404e-02   1.01573332e-01   5.16750188e-01   7.15134696e-01   7.13403612e-01   1.64738953e+00   1.86517468e-14   7.77156117e-16   7.77156117e-16   1.03472786e-13   3.36064919e-07   1.88397545e-06   2.61574450e+00   1.30254996e-01   2.48548951e+00
     2600  8.10249280e+01  3.07998272e-02   3.40483296e-02   7.22907523e-02   7.22628778e-02   1.01561280e-01   5.10849168e-01   7.15556902e-01   7.29485984e-01   1.64914260e+00   1.44328993e-14   4.21884749e-15   8.32667268e-16   1.30562228e-13   4.16113262e-07   3.14152231e-06   2.61574450e+00   1.30255250e-01   2.48548925e+00
     2700  8.41276325e+01  3.03275203e-02   3.41017561e-02   7.23165025e-02   7.22477183e-02   1.01553686e-01   5.08448874e-01   7.10449250e-01   7.13521276e-01   1.64920080e+00   1.03250741e-14   4.71844785e-15   3.88578059e-16   9.90318938e-14   1.04792321e-06   5.23782999e-06   2.61574450e+00   1.30255573e-01   2.48548893e+00
     2800  8.72225501e+01  3.04780378e-02   3.41862144e-02   7.23217013e-02   7.22720183e-02   1.01517854e-01   5.10335086e-01   7.09591927e-01   7.11617315e-01   1.64690698e+00   1.03250741e-14   5.93969318e-15   3.05311332e-15   1.05693232e-13   1.46185710e-06   8.47605594e-06   2.61574450e+00   1.30256422e-01   2.48548808e+00
     2900  9.02918170e+01  3.08901254e-02   3.43163556e-02   7.22628156e-02   7.23649781e-02   1.01458624e-01   5.39542148e-01   7.20860982e-01   7.16399751e-01   1.65442803e+00   1.44328993e-14   5.16253706e-15   2.77555756e-16   8.92619312e-14   2.81595047e-06   1.46789614e-05   2.61574450e+00   1.30257672e-01   2.48548683e+00
     3000  9.33315000e+01  3.06138269e-02   3.45258866e-02   7.22934081e-02   7.23799747e-02   1.01363206e-01   5.14724902e-01   7.45860214e-01   7.65533150e-01   1.64768325e+00   1.23234756e-14   3.94129174e-15   5.38458167e-15   9.99200722e-14   5.19887148e-06   2.27987724e-05   2.61574450e+00   1.30259308e-01   2.48548520e+00
     3100  9.63664591e+01  2.96145248e-02   3.47978120e-02   7.25112606e-02   7.22087587e-02   1.01242031e-01   5.05737001e-01   7.27674594e-01   7.11348746e-01   1.64081135e+00   1.62092562e-14   8.54871729e-15   2.60902411e-15   9.68114477e-14   3.44000693e-06   3.42141038e-05   2.61574450e+00   1.30261738e-01   2.48548276e+00
     3200  9.93767216e+01  3.00645081e-02   3.50738152e-02   7.25466885e-02   7.22523150e-02   1.01251401e-01   5.93149288e-01   7.52240155e-01   7.19193515e-01   1.67432509e+00   1.73194792e-14   5.77315973e-15   4.05231404e-15   7.46069873e-14   2.65356832e-07   4.62607769e-05   2.61574450e+00   1.30262951e-01   2.48548155e+00
     3300  1.02364589e+02  3.02088069e-02   3.53298769e-02   7.26898882e-02   7.20831737e-02   1.01095789e-01   5.57849041e-01   7.40504684e-01   7.57499711e-01   1.66222574e+00   1.76525461e-14   8.88178420e-15   6.10622664e-15   8.48210391e-14   5.88267270e-06   5.61465849e-05   2.61574450e+00   1.30264837e-01   2.48547967e+00
     3400  1.05369768e+02  2.98067584e-02   3.55218794e-02   7.27131611e-02   7.21571582e-02   1.01069682e-01   5.50097372e-01   7.21913733e-01   7.71043908e-01   1.62658582e+00   1.77635684e-14   1.01585407e-14   7.82707232e-15   1.07025500e-13   7.23199360e-06   6.59700334e-05   2.61574450e+00   1.30266519e-01   2.48547798e+00
     3500  1.08364002e+02  3.00513889e-02   3.56884739e-02   7.22741378e-02   7.25612848e-02   1.01033261e-01   5.26650757e-01   7.49090261e-01   7.40477131e-01   1.63764456e+00   9.21485110e-15   1.01585407e-14   8.93729535e-15   7.72715225e-14  -8.60823951e-07   6.98194748e-05   2.61574450e+00   1.30267564e-01   2.48547694e+00
     3600  1.11357055e+02  3.03168187e-02   3.57754708e-02   7.18469076e-02   7.30051363e-02   1.00918480e-01   5.98496791e-01   7.60189492e-01   8.22491241e-01   1.66220725e+00   1.56541446e-14   1.24344979e-14   6.27276009e-15   8.52651283e-14   3.97304871e-06   7.30127175e-05   2.61574450e+00   1.30268299e-01   2.48547620e+00
     3668  1.13400000e+02  1.07484135e-02   3.58500060e-02   7.15206310e-02   7.33356497e-02   1.01016354e-01   5.81628977e-01   7.50450804e-01   7.85991301e-01   1.67064646e+00   1.26565425e-14   1.09356968e-14   9.54791801e-15   9.50350909e-14  -2.98946425e-06   7.26256076e-05   2.61574450e+00   1.30266444e-01   2.48547806e+00


==> postp/vortex/32_32_n_4/shima_diag.dat <==
#timestep  time            dt               l2_rho           l2_rho_v1        l2_rho_v2        l2_rho_e         linf_rho         linf_rho_v1      linf_rho_v2      linf_rho_e       cons_rho         cons_rho_v1      cons_rho_v2      cons_rho_e       dsdu_ut          entropy          e_total          e_kinetic        e_internal    
        0  0.00000000e+00  1.00000000e+00   1.56806172e-06   3.87463075e-06   3.87463075e-06   1.03836143e-05   2.99837776e-05   1.04064446e-04   1.04064446e-04   2.33991612e-04   0.00000000e+00   0.00000000e+00   0.00000000e+00   0.00000000e+00   5.79862646e-16   6.61709498e-18   2.61574450e+00   1.30254574e-01   2.48548993e+00
      100  3.11347246e+00  3.10835659e-02   2.44499714e-05   6.42977969e-05   6.34366638e-05   8.06110577e-05   6.81700664e-04   2.82370766e-03   2.67657651e-03   2.04762552e-03   1.73194792e-14   2.13717932e-14   2.06501483e-14   1.72750703e-13   4.47598270e-10   1.47364207e-09   2.61574450e+00   1.30254572e-01   2.48548993e+00
      200  6.23481049e+00  3.07464511e-02   3.52993009e-05   8.96545416e-05   8.46818622e-05   1.16443018e-04   1.16221695e-03   4.48537303e-03   3.13269122e-03   3.27690638e-03   2.40918396e-14   1.95954364e-14   2.03725925e-14   1.90514271e-13   1.76199293e-10   3.16001922e-09   2.61574450e+00   1.30254572e-01   2.48548993e+00
      300  9.35683895e+00  3.10317857e-02   4.31099130e-05   1.06376508e-04   1.03336504e-04   1.39091900e-04   1.17278882e-03   5.63493223e-03   4.16906004e-03   3.05058500e-03   2.12052598e-14   2.22044605e-14   1.84852134e-14   1.72306613e-13   3.47913161e-10   4.61800850e-09   2.61574450e+00   1.30254574e-01   2.48548993e+00
      400  1.24717482e+01  3.18011354e-02   5.21671424e-05   1.19424102e-04   1.22925489e-04   1.52074678e-04   1.45859551e-03   6.61036617e-03   4.82034666e-03   4.51769857e-03   1.48769885e-14   1.57096558e-14   1.87072580e-14   1.55875313e-13   1.44950394e-09   7.15483993e-09   2.61574450e+00   1.30254572e-01   2.48548993e+00
      500  1.55827963e+01  3.12286319e-02   6.15925199e-05   1.30833331e-04   1.40200761e-04   1.76661707e-04   1.39777711e-03   3.80356387e-03   5.15078965e-03   4.38698487e-03   2.57571742e-14   1.97064587e-14   1.87627691e-14   1.60760294e-13   2.23792401e-09   9.72701637e-09   2.61574450e+00   1.30254568e-01   2.48548994e+00
      600  1.87025401e+01  3.07638289e-02   7.43079216e-05   4.06609480e-04   4.09993252e-04   2.82553647e-04   1.76413296e-03   1.46678041e-02   1.45615165e-02   6.50421011e-03   1.58761893e-14   1.67643677e-14   1.59872116e-14   1.74082970e-13   5.80021907e-10   1.27574880e-08   2.61574450e+00   1.30254565e-01   2.48548994e+00
      700  2.18250480e+01  3.09136367e-02   1.21964940e-04   7.47248915e-03   7.43472556e-03   3.75205919e-03   3.20505262e-03   2.20194226e-01   2.17999212e-01   9.58034515e-02   2.75335310e-14   1.67643677e-14   1.83741911e-14   1.65201186e-13  -5.00001614e-10   1.67520090e-08   2.61574450e+00   1.30254579e-01   2.48548992e+00
      800  2.49419585e+01  3.15904445e-02   5.04029221e-03   4.02377276e-02   3.83187458e-02   2.08229354e-02   1.45225889e-01   7.09003038e-01   6.14036957e-01   5.08928281e-01   1.53210777e-14   1.60982339e-14   1.57096558e-14   1.44773082e-13   1.26576518e-09   2.31519422e-08   2.61574450e+00   1.30254566e-01   2.48548994e+00
      900  2.80519197e+01  3.13754512e-02   2.81173562e-02   6.37336802e-02   5.95347816e-02   8.49976603e-02   5.03182108e-01   7.13159954e-01   7.09345767e-01   1.64771453e+00   2.24265051e-14   1.44884105e-14   1.62092562e-14   1.54987134e-13   4.85339880e-09   2.74392514e-08   2.61574450e+00   1.30254553e-01   2.48548995e+00
     1000  3.11701325e+01  3.08283382e-02   3.39660714e-02   7.13733631e-02   7.12797948e-02   1.01591307e-01   5.05266295e-01   7.11382101e-01   7.12667898e-01   1.64698380e+00   1.63202785e-14   1.26010313e-14   1.21569421e-14   1.52322599e-13   2.34411784e-09   3.18573891e-08   2.61574450e+00   1.30254546e-01   2.48548996e+00
     1100  3.42928627e+01  3.08270158e-02   3.39755400e-02   7.22769335e-02   7.22521148e-02   1.01603544e-01   5.04267741e-01   7.12341742e-01   7.10325037e-01   1.64898693e+00   1.93178806e-14   1.20459198e-14   1.16573418e-14   1.44328993e-13  -1.39250688e-09   3.87069964e-08   2.61574450e+00   1.30254523e-01   2.48548998e+00
     1200  3.74121274e+01  3.14101356e-02   3.39747278e-02   7.22684302e-02   7.22620820e-02   1.01600636e-01   5.06682982e-01   7.12854434e-01   7.12595021e-01   1.65009953e+00   2.94209102e-14   1.02140518e-14   1.02140518e-14   1.42108547e-13   4.16202072e-10   4.59096447e-08   2.61574450e+00   1.30254568e-01   2.48548993e+00
     1300  4.05227423e+01  3.15661212e-02   3.39753096e-02   7.22470032e-02   7.22831827e-02   1.01603561e-01   5.05662144e-01   7.11830425e-01   7.12275046e-01   1.64993516e+00   2.13162821e-14   9.54791801e-15   8.93729535e-15   1.46993528e-13   5.74478290e-09   5.11895101e-08   2.61574450e+00   1.30254530e-01   2.48548997e+00
     1400  4.36396805e+01  3.09119597e-02   3.39756225e-02   7.22370909e-02   7.22926098e-02   1.01600961e-01   5.05916060e-01   7.12585238e-01   7.12965960e-01   1.64757464e+00   1.76525461e-14   9.49240686e-15   9.99200722e-15   1.56319402e-13   3.34868680e-09   5.68196180e-08   2.61574450e+00   1.30254507e-01   2.48549000e+00
     1500  4.67623723e+01  3.07922645e-02   3.39749823e-02   7.22534189e-02   7.22758669e-02   1.01592787e-01   5.04239297e-01   7.11063400e-01   7.12606080e-01   1.64726950e+00   1.82076576e-14   4.21884749e-15   1.25455202e-14   1.27897692e-13  -1.27152149e-09   6.46224880e-08   2.61574450e+00   1.30254540e-01   2.48548996e+00
     1600  4.98833392e+01  3.12353842e-02   3.39748357e-02   7.22901576e-02   7.22391972e-02   1.01594131e-01   5.05712069e-01   7.12868126e-01   7.10368234e-01   1.64965639e+00   2.29816166e-14   8.93729535e-15   7.71605002e-15   1.59872116e-13   2.62924579e-10   7.22044753e-08   2.61574450e+00   1.30254545e-01   2.48548996e+00
     1700  5.29953077e+01  3.18024002e-02   3.39758562e-02   7.23045835e-02   7.22237793e-02   1.01603372e-01   5.06585279e-01   7.12068751e-01   7.11999759e-01   1.64989222e+00   2.09832152e-14   7.16093851e-15   8.21565038e-15   1.49658064e-13   3.77600935e-09   7.79023063e-08   2.61574450e+00   1.30254483e-01   2.48549002e+00
     1800  5.61099761e+01  3.10220333e-02   3.39757795e-02   7.22704121e-02   7.22592724e-02   1.01608601e-01   5.04476251e-01   7.12626821e-01   7.11944382e-01   1.64947293e+00   1.57651669e-14   5.38458167e-15   6.55031585e-15   1.42996726e-13   3.56359256e-09   8.25641187e-08   2.61574450e+00   1.30254477e-01   2.48549003e+00
     1900  5.92316084e+01  3.07781012e-02   3.39758182e-02   7.22248436e-02   7.23046422e-02   1.01604581e-01   5.04822946e-01   7.11786560e-01   7.12731285e-01   1.64701400e+00   1.92068583e-14   7.77156117e-16   4.82947016e-15   1.26565425e-13  -6.01021742e-10   8.83530231e-08   2.61574450e+00   1.30254469e-01   2.48549003e+00
     2000  6.23529103e+01  3.10749771e-02   3.39751361e-02   7.22234070e-02   7.23050572e-02   1.01592422e-01   5.05450934e-01   7.11471805e-01   7.12036028e-01   1.64826429e+00   1.44328993e-14   8.88178420e-16   6.55031585e-15   1.29674049e-13   2.57024157e-10   9.57159207e-08   2.61574450e+00   1.30254509e-01   2.48548999e+00
     2100  6.54665979e+01  3.19078063e-02   3.39753289e-02   7.22670317e-02   7.22600799e-02   1.01589493e-01   5.05544524e-01   7.12520781e-01   7.11064872e-01   1.64952642e+00   1.83186799e-14   2.27595720e-15   5.27355937e-15   1.07913678e-13   3.50199791e-09   1.02878866e-07   2.61574450e+00   1.30254491e-01   2.48549001e+00
     2200  6.85781866e+01  3.11483629e-02   3.39759392e-02   7.22988688e-02   7.22284138e-02   1.01599194e-01   5.05071774e-01   7.11488504e-01   7.12839272e-01   1.65040194e+00   1.87627691e-14   3.16413562e-15   2.83106871e-15   1.05249143e-13   5.53084733e-09   1.07727201e-07   2.61574450e+00   1.30254447e-01   2.48549006e+00
     2300  7.16979489e+01  3.07687276e-02   3.39760751e-02   7.22861900e-02   7.22407990e-02   1.01605400e-01   5.03829054e-01   7.12092943e-01   7.11064960e-01   1.64961252e+00   2.14273044e-14   7.21644966e-16   1.38777878e-15   1.08357767e-13  -2.50556158e-10   1.13584364e-07   2.61574450e+00   1.30254437e-01   2.48549007e+00
     2400  7.48194871e+01  3.09586642e-02   3.39748910e-02   7.22577242e-02   7.22694555e-02   1.01599209e-01   5.05739105e-01   7.11796419e-01   7.12031170e-01   1.64831127e+00   1.99840144e-15   1.27675648e-15   2.10942375e-15   8.26005930e-14  -2.10517901e-10   1.20305001e-07   2.61574450e+00   1.30254499e-01   2.48549000e+00
     2500  7.79354289e+01  3.16823321e-02   3.39745680e-02   7.22468214e-02   7.22800971e-02   1.01593010e-01   5.05001622e-01   7.11400101e-01   7.12144791e-01   1.65132848e+00   1.43218770e-14   1.99840144e-15   7.77156117e-16   1.07469589e-13   2.60644540e-09   1.26673919e-07   2.61574450e+00   1.30254509e-01   2.48548999e+00
     2600  8.10453687e+01  3.13022025e-02   3.39759756e-02   7.22610350e-02   7.22657361e-02   1.01596326e-01   5.05120912e-01   7.13027305e-01   7.11961144e-01   1.64971571e+00   1.82076576e-14   0.00000000e+00   1.16573418e-15   9.90318938e-14   5.96454357e-09   1.31468137e-07   2.61574450e+00   1.30254425e-01   2.48549008e+00
     2700  8.41638810e+01  3.07814178e-02   3.39761245e-02   7.22817989e-02   7.22462257e-02   1.01601206e-01   5.03107238e-01   7.11324869e-01   7.11792245e-01   1.65077830e+00   2.14273044e-14   4.21884749e-15   1.55431223e-15   1.02140518e-13   3.55001213e-11   1.37040271e-07   2.61574450e+00   1.30254411e-01   2.48549009e+00
     2800  8.72860744e+01  3.08601714e-02   3.39747801e-02   7.22766924e-02   7.22502112e-02   1.01598375e-01   5.04233872e-01   7.12155571e-01   7.10148503e-01   1.64999762e+00   2.22044605e-14   6.49480469e-15   1.77635684e-15   1.30562228e-13  -1.15836802e-09   1.44651045e-07   2.61574450e+00   1.30254486e-01   2.48549002e+00
     2900  9.04035683e+01  3.14466052e-02   3.39748312e-02   7.22432264e-02   7.22835188e-02   1.01597931e-01   5.05154028e-01   7.12118610e-01   7.13167665e-01   1.65208746e+00   1.92068583e-14   6.21724894e-15   3.27515792e-15   9.99200722e-14   2.88780155e-09   1.51021925e-07   2.61574450e+00   1.30254481e-01   2.48549002e+00
     3000  9.35126587e+01  3.15107763e-02   3.39746693e-02   7.22416132e-02   7.22851156e-02   1.01589899e-01   5.04041241e-01   7.11583802e-01   7.11819603e-01   1.65122649e+00   1.28785871e-14   4.71844785e-15   6.10622664e-16   1.03472786e-13   5.93599932e-09   1.55609575e-07   2.61574450e+00   1.30254482e-01   2.48549002e+00
     3100  9.66292625e+01  3.08508187e-02   3.39750500e-02   7.22731712e-02   7.22541551e-02   1.01591543e-01   5.04192517e-01   7.12049755e-01   7.12285796e-01   1.64993066e+00   1.54321000e-14   4.16333634e-15   6.16173779e-15   7.77156117e-14   6.44459368e-10   1.60660218e-07   2.61574450e+00   1.30254452e-01   2.48549005e+00
     3200  9.97513785e+01  3.07567736e-02   3.39753898e-02   7.22951569e-02   7.22301439e-02   1.01594767e-01   5.02550341e-01   7.11297652e-01   7.10283848e-01   1.65094101e+00   5.77315973e-15   8.27116153e-15   6.38378239e-15   8.74855743e-14  -1.26964899e-09   1.67508751e-07   2.61574450e+00   1.30254441e-01   2.48549006e+00
     3300  1.02870344e+02  3.12890620e-02   3.39743317e-02   7.22933622e-02   7.22322971e-02   1.01598850e-01   5.04721968e-01   7.12622723e-01   7.10853753e-01   1.65250812e+00   6.21724894e-15   9.27036226e-15   5.38458167e-15   8.17124146e-14   2.86946820e-09   1.73916983e-07   2.61574450e+00   1.30254498e-01   2.48549000e+00
     3400  1.05979569e+02  3.16689815e-02   3.39752413e-02   7.22547143e-02   7.22717423e-02   1.01604520e-01   5.06423197e-01   7.11488090e-01   7.12217799e-01   1.65258352e+00   9.88098492e-15   8.10462808e-15   6.49480469e-15   9.01501096e-14   5.89823812e-09   1.78717262e-07   2.61574450e+00   1.30254436e-01   2.48549007e+00
     3500  1.09093810e+02  3.09348194e-02   3.39751445e-02   7.22192860e-02   7.23068899e-02   1.01597026e-01   5.03717741e-01   7.12438964e-01   7.12227473e-01   1.64822621e+00   1.07691633e-14   9.65894031e-15   9.32587341e-15   8.79296636e-14   1.27557000e-09   1.83028508e-07   2.61574450e+00   1.30254437e-01   2.48549007e+00
     3600  1.12214898e+02  3.07517463e-02   3.39740885e-02   7.22408737e-02   7.22838415e-02   1.01583720e-01   5.03720661e-01   7.11727540e-01   7.11682362e-01   1.64750322e+00   1.52100554e-14   1.01585407e-14   1.03805853e-14   1.03916875e-13  -1.12335805e-09   1.88041383e-07   2.61574450e+00   1.30254497e-01   2.48549001e+00
     3638  1.13400000e+02  2.90244956e-02   3.39749443e-02   7.22626972e-02   7.22609195e-02   1.01585840e-01   5.04621837e-01   7.12944315e-01   7.11990384e-01   1.65072271e+00   7.32747196e-15   1.33226763e-14   9.93649607e-15   7.72715225e-14   2.55313163e-09   1.90349542e-07   2.61574450e+00   1.30254452e-01   2.48549005e+00

